Sparse Output Feedback Synthesis via Proximal Alternating Linearization Method

We consider the co-design problem of sparse output feedback and row/column-sparse output matrix. A row-sparse (resp. column-sparse) output matrix implies a small number of outputs (resp. sensor measurements). We impose row/column-cardinality constraint on the output matrix and the cardinality constraint on the output feedback gain. The resulting nonconvex, nonsmooth optimal control problem is solved by using the proximal alternating linearization method (PALM). One advantage of PALM is that the proximal operators for sparsity constraints admit closed-form expressions and are easy to implement. Furthermore, the bilinear matrix function introduced by the multiplication of the feedback gain and the output matrix lends itself well to PALM. By establishing the Lipschitz conditions of the bilinear function, we show that PALM is globally convergent and the objective value is monotonically decreasing throughout the algorithm. Numerical experiments verify the convergence results and demonstrate the effectiveness of our approach on an unstable system with 60,000 design variables.

==> distsys.txt <==
        Iter        diffK        diffC        diffF          obj
           1     7.36e+01     1.41e+02     2.36e+00     5.57e+09
           2     1.52e+01     9.02e-01     1.42e+00     2.03e+09
           3     7.96e+00     5.50e-01     1.01e+00     1.02e+09
           4     5.38e+00     3.72e-01     7.71e-01     5.94e+08
           5     3.20e+00     2.86e-01     6.56e-01     4.30e+08
           6     2.14e+00     2.37e-01     5.91e-01     3.49e+08
           7     1.70e+00     2.02e-01     5.45e-01     2.97e+08
           8     1.41e+00     1.77e-01     5.10e-01     2.60e+08
           9     1.23e+00     1.58e-01     4.80e-01     2.31e+08
          10     1.10e+00     1.42e-01     4.55e-01     2.07e+08
          11     1.05e+00     1.29e-01     4.31e-01     1.86e+08
          12     9.33e-01     1.18e-01     4.10e-01     1.68e+08
          13     9.01e-01     1.09e-01     3.91e-01     1.53e+08
          14     8.20e-01     1.01e-01     3.74e-01     1.40e+08
          15     7.60e-01     9.43e-02     3.58e-01     1.28e+08
          16     7.05e-01     8.85e-02     3.44e-01     1.18e+08
          17     6.48e-01     8.36e-02     3.31e-01     1.09e+08
          18     6.23e-01     7.93e-02     3.19e-01     1.02e+08
          19     5.70e-01     7.57e-02     3.08e-01     9.50e+07
          20     5.38e-01     7.25e-02     2.98e-01     8.90e+07
          21     4.99e-01     6.98e-02     2.89e-01     8.38e+07
          22     4.72e-01     6.74e-02     2.81e-01     7.91e+07
          23     4.44e-01     6.53e-02     2.74e-01     7.49e+07
          24     4.38e-01     6.33e-02     2.66e-01     7.09e+07
          25     4.18e-01     6.16e-02     2.59e-01     6.73e+07
          26     3.91e-01     6.00e-02     2.53e-01     6.41e+07
          27     3.69e-01     5.87e-02     2.47e-01     6.12e+07
          28     3.51e-01     5.74e-02     2.42e-01     5.85e+07
          29     3.35e-01     5.63e-02     2.37e-01     5.61e+07
          30     3.29e-01     5.52e-02     2.32e-01     5.37e+07
          31     3.12e-01     5.43e-02     2.27e-01     5.16e+07
          32     3.02e-01     5.34e-02     2.23e-01     4.97e+07
          33     2.91e-01     5.26e-02     2.18e-01     4.78e+07
          34     2.82e-01     5.19e-02     2.14e-01     4.61e+07
          35     2.65e-01     5.12e-02     2.11e-01     4.45e+07
          36     2.70e-01     5.06e-02     2.07e-01     4.30e+07
          37     2.56e-01     5.00e-02     2.03e-01     4.15e+07
          38     2.45e-01     4.95e-02     2.00e-01     4.02e+07
          39     2.33e-01     4.89e-02     1.97e-01     3.90e+07
          40     2.25e-01     4.85e-02     1.94e-01     3.78e+07
          41     2.23e-01     4.80e-02     1.91e-01     3.67e+07
          42     2.12e-01     4.76e-02     1.88e-01     3.57e+07
          43     2.05e-01     4.72e-02     1.86e-01     3.47e+07
          44     1.98e-01     4.68e-02     1.83e-01     3.38e+07
          45     1.95e-01     4.64e-02     1.81e-01     3.29e+07
          46     1.89e-01     4.61e-02     1.78e-01     3.21e+07
          47     1.86e-01     4.57e-02     1.76e-01     3.13e+07
          48     1.76e-01     4.54e-02     1.74e-01     3.05e+07
          49     1.71e-01     4.51e-02     1.72e-01     2.98e+07
          50     1.69e-01     4.48e-02     1.70e-01     2.92e+07
          51     1.62e-01     4.45e-02     1.68e-01     2.85e+07
          52     1.62e-01     4.42e-02     1.66e-01     2.79e+07
          53     1.54e-01     4.39e-02     1.64e-01     2.73e+07
          54     1.49e-01     4.37e-02     1.62e-01     2.67e+07
          55     1.45e-01     4.34e-02     1.61e-01     2.62e+07
          56     1.42e-01     4.32e-02     1.59e-01     2.57e+07
          57     1.38e-01     4.29e-02     1.58e-01     2.52e+07
          58     1.34e-01     4.27e-02     1.56e-01     2.48e+07
          59     1.35e-01     4.25e-02     1.55e-01     2.43e+07
          60     1.28e-01     4.22e-02     1.53e-01     2.39e+07
          61     1.27e-01     4.20e-02     1.52e-01     2.34e+07
          62     1.27e-01     4.18e-02     1.51e-01     2.30e+07
          63     1.20e-01     4.16e-02     1.49e-01     2.27e+07
          64     1.17e-01     4.14e-02     1.48e-01     2.23e+07
          65     1.14e-01     4.12e-02     1.47e-01     2.19e+07
          66     1.11e-01     4.10e-02     1.46e-01     2.16e+07
          67     1.16e-01     4.08e-02     1.45e-01     2.12e+07
          68     1.10e-01     4.06e-02     1.43e-01     2.09e+07
          69     1.10e-01     4.04e-02     1.42e-01     2.06e+07
          70     1.05e-01     4.02e-02     1.41e-01     2.03e+07
          71     1.03e-01     4.00e-02     1.40e-01     2.00e+07
          72     1.01e-01     3.99e-02     1.39e-01     1.97e+07
          73     9.87e-02     3.97e-02     1.38e-01     1.94e+07
          74     9.66e-02     3.95e-02     1.37e-01     1.91e+07
          75     9.46e-02     3.93e-02     1.36e-01     1.89e+07
          76     9.26e-02     3.92e-02     1.35e-01     1.86e+07
          77     9.07e-02     3.90e-02     1.34e-01     1.83e+07
          78     8.89e-02     3.88e-02     1.33e-01     1.81e+07
          79     9.07e-02     3.87e-02     1.33e-01     1.79e+07
          80     8.65e-02     3.85e-02     1.32e-01     1.76e+07
          81     8.48e-02     3.83e-02     1.31e-01     1.74e+07
          82     8.31e-02     3.82e-02     1.30e-01     1.72e+07
          83     8.45e-02     3.80e-02     1.29e-01     1.70e+07
          84     8.06e-02     3.78e-02     1.28e-01     1.68e+07
          85     7.90e-02     3.77e-02     1.28e-01     1.66e+07
          86     7.75e-02     3.75e-02     1.27e-01     1.64e+07
          87     7.59e-02     3.74e-02     1.26e-01     1.62e+07
          88     7.45e-02     3.72e-02     1.25e-01     1.60e+07
          89     7.53e-02     3.71e-02     1.25e-01     1.58e+07
          90     7.51e-02     3.69e-02     1.24e-01     1.56e+07
          91     7.19e-02     3.68e-02     1.23e-01     1.54e+07
          92     7.05e-02     3.66e-02     1.22e-01     1.53e+07
          93     6.91e-02     3.65e-02     1.22e-01     1.51e+07
          94     6.77e-02     3.63e-02     1.21e-01     1.49e+07
          95     6.63e-02     3.62e-02     1.20e-01     1.48e+07
          96     6.50e-02     3.60e-02     1.20e-01     1.46e+07
          97     6.37e-02     3.59e-02     1.19e-01     1.45e+07
          98     6.25e-02     3.58e-02     1.18e-01     1.43e+07
          99     6.13e-02     3.56e-02     1.18e-01     1.42e+07
         100     6.01e-02     3.55e-02     1.17e-01     1.40e+07
         101     5.89e-02     3.53e-02     1.17e-01     1.39e+07
         102     5.78e-02     3.52e-02     1.16e-01     1.38e+07
         103     5.91e-02     3.51e-02     1.16e-01     1.36e+07
         104     5.65e-02     3.49e-02     1.15e-01     1.35e+07
         105     5.54e-02     3.48e-02     1.14e-01     1.34e+07
         106     5.43e-02     3.47e-02     1.14e-01     1.33e+07
         107     5.33e-02     3.45e-02     1.13e-01     1.31e+07
         108     5.23e-02     3.44e-02     1.13e-01     1.30e+07
         109     5.13e-02     3.43e-02     1.12e-01     1.29e+07
         110     5.03e-02     3.41e-02     1.12e-01     1.28e+07
         111     4.93e-02     3.40e-02     1.11e-01     1.27e+07
         112     4.84e-02     3.39e-02     1.11e-01     1.26e+07
         113     4.75e-02     3.37e-02     1.10e-01     1.25e+07
         114     4.66e-02     3.36e-02     1.10e-01     1.24e+07
         115     4.57e-02     3.35e-02     1.09e-01     1.23e+07
         116     4.49e-02     3.33e-02     1.09e-01     1.22e+07
         117     4.41e-02     3.32e-02     1.09e-01     1.21e+07
         118     4.33e-02     3.31e-02     1.08e-01     1.20e+07
         119     4.25e-02     3.30e-02     1.08e-01     1.19e+07
         120     4.17e-02     3.29e-02     1.07e-01     1.18e+07
         121     4.09e-02     3.27e-02     1.07e-01     1.17e+07
         122     4.02e-02     3.26e-02     1.06e-01     1.16e+07
         123     3.94e-02     3.25e-02     1.06e-01     1.15e+07
         124     3.87e-02     3.24e-02     1.06e-01     1.14e+07
         125     3.80e-02     3.22e-02     1.05e-01     1.14e+07
         126     3.74e-02     3.21e-02     1.05e-01     1.13e+07
         127     3.67e-02     3.20e-02     1.04e-01     1.12e+07
         128     3.60e-02     3.19e-02     1.04e-01     1.11e+07
         129     3.54e-02     3.18e-02     1.04e-01     1.10e+07
         130     3.48e-02     3.17e-02     1.03e-01     1.10e+07
         131     3.42e-02     3.15e-02     1.03e-01     1.09e+07
         132     3.36e-02     3.14e-02     1.03e-01     1.08e+07
         133     3.30e-02     3.13e-02     1.02e-01     1.07e+07
         134     3.24e-02     3.12e-02     1.02e-01     1.07e+07
         135     3.19e-02     3.11e-02     1.02e-01     1.06e+07
         136     3.13e-02     3.10e-02     1.01e-01     1.05e+07
         137     3.08e-02     3.09e-02     1.01e-01     1.04e+07
         138     3.03e-02     3.07e-02     1.01e-01     1.04e+07
         139     2.98e-02     3.06e-02     1.00e-01     1.03e+07
         140     2.93e-02     3.05e-02     9.99e-02     1.02e+07
         141     2.88e-02     3.04e-02     9.96e-02     1.02e+07
         142     2.83e-02     3.03e-02     9.92e-02     1.01e+07
         143     2.78e-02     3.02e-02     9.89e-02     1.00e+07
         144     2.74e-02     3.01e-02     9.86e-02     9.99e+06
         145     2.70e-02     3.00e-02     9.83e-02     9.92e+06
         146     2.65e-02     2.99e-02     9.80e-02     9.86e+06
         147     2.61e-02     2.98e-02     9.77e-02     9.80e+06
         148     2.57e-02     2.97e-02     9.74e-02     9.74e+06
         149     2.53e-02     2.95e-02     9.71e-02     9.68e+06
         150     2.49e-02     2.94e-02     9.68e-02     9.62e+06
         151     2.45e-02     2.93e-02     9.65e-02     9.57e+06
         152     2.41e-02     2.92e-02     9.62e-02     9.51e+06
         153     2.38e-02     2.91e-02     9.59e-02     9.45e+06
         154     2.34e-02     2.90e-02     9.56e-02     9.40e+06
         155     2.30e-02     2.89e-02     9.53e-02     9.34e+06
         156     2.27e-02     2.88e-02     9.50e-02     9.29e+06
         157     2.24e-02     2.87e-02     9.47e-02     9.23e+06
         158     2.20e-02     2.86e-02     9.45e-02     9.18e+06
         159     2.17e-02     2.85e-02     9.42e-02     9.13e+06
         160     2.14e-02     2.84e-02     9.39e-02     9.08e+06
         161     2.11e-02     2.83e-02     9.36e-02     9.02e+06
         162     2.08e-02     2.82e-02     9.34e-02     8.97e+06
         163     2.05e-02     2.81e-02     9.31e-02     8.92e+06
         164     2.02e-02     2.80e-02     9.28e-02     8.87e+06
         165     2.00e-02     2.79e-02     9.26e-02     8.82e+06
         166     1.97e-02     2.78e-02     9.23e-02     8.77e+06
         167     1.94e-02     2.77e-02     9.20e-02     8.72e+06
         168     1.92e-02     2.76e-02     9.18e-02     8.68e+06
         169     1.89e-02     2.75e-02     9.15e-02     8.63e+06
         170     1.87e-02     2.74e-02     9.13e-02     8.58e+06
         171     1.85e-02     2.73e-02     9.10e-02     8.53e+06
         172     1.82e-02     2.72e-02     9.08e-02     8.49e+06
         173     1.80e-02     2.72e-02     9.05e-02     8.44e+06
         174     1.78e-02     2.71e-02     9.03e-02     8.40e+06
         175     1.76e-02     2.70e-02     9.00e-02     8.35e+06
         176     1.74e-02     2.69e-02     8.98e-02     8.31e+06
         177     1.72e-02     2.68e-02     8.95e-02     8.26e+06
         178     1.70e-02     2.67e-02     8.93e-02     8.22e+06
         179     1.68e-02     2.66e-02     8.90e-02     8.18e+06
         180     1.66e-02     2.65e-02     8.88e-02     8.13e+06
         181     1.64e-02     2.64e-02     8.85e-02     8.09e+06
         182     1.62e-02     2.63e-02     8.83e-02     8.05e+06
         183     1.61e-02     2.62e-02     8.81e-02     8.00e+06
         184     1.59e-02     2.61e-02     8.78e-02     7.96e+06
         185     1.57e-02     2.60e-02     8.76e-02     7.92e+06
         186     1.56e-02     2.60e-02     8.74e-02     7.88e+06
         187     1.54e-02     2.59e-02     8.71e-02     7.84e+06
         188     1.53e-02     2.58e-02     8.69e-02     7.80e+06
         189     1.51e-02     2.57e-02     8.67e-02     7.76e+06
         190     1.50e-02     2.56e-02     8.64e-02     7.72e+06
         191     1.48e-02     2.55e-02     8.62e-02     7.68e+06
         192     1.47e-02     2.54e-02     8.60e-02     7.64e+06
         193     1.46e-02     2.53e-02     8.58e-02     7.60e+06
         194     1.44e-02     2.53e-02     8.55e-02     7.56e+06
         195     1.43e-02     2.52e-02     8.53e-02     7.53e+06
         196     1.42e-02     2.51e-02     8.51e-02     7.49e+06
         197     1.41e-02     2.50e-02     8.49e-02     7.45e+06
         198     1.40e-02     2.49e-02     8.46e-02     7.41e+06
         199     1.39e-02     2.48e-02     8.44e-02     7.38e+06
         200     1.37e-02     2.47e-02     8.42e-02     7.34e+06
         201     1.36e-02     2.47e-02     8.40e-02     7.30e+06
         202     1.35e-02     2.46e-02     8.38e-02     7.27e+06
         203     1.34e-02     2.45e-02     8.36e-02     7.23e+06
         204     1.33e-02     2.44e-02     8.34e-02     7.19e+06
         205     1.32e-02     2.43e-02     8.31e-02     7.16e+06
         206     1.32e-02     2.42e-02     8.29e-02     7.12e+06
         207     1.31e-02     2.42e-02     8.27e-02     7.09e+06
         208     1.30e-02     2.41e-02     8.25e-02     7.05e+06
         209     1.29e-02     2.40e-02     8.23e-02     7.02e+06
         210     1.28e-02     2.39e-02     8.21e-02     6.99e+06
         211     1.27e-02     2.38e-02     8.19e-02     6.95e+06
         212     1.27e-02     2.37e-02     8.17e-02     6.92e+06
         213     1.26e-02     2.37e-02     8.15e-02     6.88e+06
         214     1.25e-02     2.36e-02     8.13e-02     6.85e+06
         215     1.24e-02     2.35e-02     8.11e-02     6.82e+06
         216     1.24e-02     2.34e-02     8.09e-02     6.78e+06
         217     1.23e-02     2.33e-02     8.07e-02     6.75e+06
         218     1.22e-02     2.33e-02     8.05e-02     6.72e+06
         219     1.22e-02     2.32e-02     8.03e-02     6.69e+06
         220     1.21e-02     2.31e-02     8.01e-02     6.66e+06
         221     1.20e-02     2.30e-02     7.99e-02     6.62e+06
         222     1.20e-02     2.30e-02     7.97e-02     6.59e+06
         223     1.19e-02     2.29e-02     7.95e-02     6.56e+06
         224     1.19e-02     2.28e-02     7.93e-02     6.53e+06
         225     1.18e-02     2.27e-02     7.91e-02     6.50e+06
         226     1.18e-02     2.26e-02     7.89e-02     6.47e+06
         227     1.17e-02     2.26e-02     7.87e-02     6.44e+06
         228     1.17e-02     2.25e-02     7.85e-02     6.41e+06
         229     1.16e-02     2.24e-02     7.83e-02     6.38e+06
         230     1.16e-02     2.23e-02     7.81e-02     6.35e+06
         231     1.15e-02     2.23e-02     7.79e-02     6.32e+06
         232     1.15e-02     2.22e-02     7.77e-02     6.29e+06
         233     1.14e-02     2.21e-02     7.75e-02     6.26e+06
         234     1.14e-02     2.20e-02     7.74e-02     6.23e+06
         235     1.14e-02     2.20e-02     7.72e-02     6.20e+06
         236     1.13e-02     2.19e-02     7.70e-02     6.17e+06
         237     1.13e-02     2.18e-02     7.68e-02     6.14e+06
         238     1.12e-02     2.17e-02     7.66e-02     6.11e+06
         239     1.12e-02     2.17e-02     7.64e-02     6.09e+06
         240     1.12e-02     2.16e-02     7.62e-02     6.06e+06
         241     1.11e-02     2.15e-02     7.61e-02     6.03e+06
         242     1.11e-02     2.15e-02     7.59e-02     6.00e+06
         243     1.10e-02     2.14e-02     7.57e-02     5.97e+06
         244     1.10e-02     2.13e-02     7.55e-02     5.95e+06
         245     1.10e-02     2.12e-02     7.53e-02     5.92e+06
         246     1.09e-02     2.12e-02     7.51e-02     5.89e+06
         247     1.09e-02     2.11e-02     7.50e-02     5.87e+06
         248     1.09e-02     2.10e-02     7.48e-02     5.84e+06
         249     1.09e-02     2.10e-02     7.46e-02     5.81e+06
         250     1.08e-02     2.09e-02     7.44e-02     5.79e+06
         251     1.08e-02     2.08e-02     7.43e-02     5.76e+06
         252     1.08e-02     2.08e-02     7.41e-02     5.73e+06
         253     1.07e-02     2.07e-02     7.39e-02     5.71e+06
         254     1.07e-02     2.06e-02     7.37e-02     5.68e+06
         255     1.07e-02     2.05e-02     7.36e-02     5.66e+06
         256     1.07e-02     2.05e-02     7.34e-02     5.63e+06
         257     1.06e-02     2.04e-02     7.32e-02     5.61e+06
         258     1.06e-02     2.03e-02     7.30e-02     5.58e+06
         259     1.06e-02     2.03e-02     7.29e-02     5.56e+06
         260     1.06e-02     2.02e-02     7.27e-02     5.53e+06
         261     1.05e-02     2.01e-02     7.25e-02     5.51e+06
         262     1.05e-02     2.01e-02     7.24e-02     5.48e+06
         263     1.05e-02     2.00e-02     7.22e-02     5.46e+06
         264     1.05e-02     1.99e-02     7.20e-02     5.43e+06
         265     1.04e-02     1.99e-02     7.19e-02     5.41e+06
         266     1.04e-02     1.98e-02     7.17e-02     5.39e+06
         267     1.04e-02     1.97e-02     7.15e-02     5.36e+06
         268     1.04e-02     1.97e-02     7.14e-02     5.34e+06
         269     1.03e-02     1.96e-02     7.12e-02     5.31e+06
         270     1.03e-02     1.95e-02     7.10e-02     5.29e+06
         271     1.03e-02     1.95e-02     7.09e-02     5.27e+06
         272     1.03e-02     1.94e-02     7.07e-02     5.24e+06
         273     1.03e-02     1.94e-02     7.05e-02     5.22e+06
         274     1.02e-02     1.93e-02     7.04e-02     5.20e+06
         275     1.02e-02     1.92e-02     7.02e-02     5.18e+06
         276     1.02e-02     1.92e-02     7.01e-02     5.15e+06
         277     1.02e-02     1.91e-02     6.99e-02     5.13e+06
         278     1.02e-02     1.90e-02     6.97e-02     5.11e+06
         279     1.01e-02     1.90e-02     6.96e-02     5.09e+06
         280     1.01e-02     1.89e-02     6.94e-02     5.06e+06
         281     1.01e-02     1.88e-02     6.93e-02     5.04e+06
         282     1.01e-02     1.88e-02     6.91e-02     5.02e+06
         283     1.01e-02     1.87e-02     6.90e-02     5.00e+06
         284     1.00e-02     1.87e-02     6.88e-02     4.98e+06
         285     1.00e-02     1.86e-02     6.87e-02     4.96e+06
         286     1.00e-02     1.85e-02     6.85e-02     4.93e+06
         287     9.98e-03     1.85e-02     6.83e-02     4.91e+06
         288     9.96e-03     1.84e-02     6.82e-02     4.89e+06
         289     9.94e-03     1.84e-02     6.80e-02     4.87e+06
         290     9.92e-03     1.83e-02     6.79e-02     4.85e+06
         291     9.90e-03     1.82e-02     6.77e-02     4.83e+06
         292     9.88e-03     1.82e-02     6.76e-02     4.81e+06
         293     9.87e-03     1.81e-02     6.74e-02     4.79e+06
         294     9.85e-03     1.81e-02     6.73e-02     4.77e+06
         295     9.83e-03     1.80e-02     6.71e-02     4.75e+06
         296     9.81e-03     1.79e-02     6.70e-02     4.73e+06
         297     9.79e-03     1.79e-02     6.68e-02     4.71e+06
         298     9.78e-03     1.78e-02     6.67e-02     4.69e+06
         299     9.76e-03     1.78e-02     6.65e-02     4.67e+06
         300     9.74e-03     1.77e-02     6.64e-02     4.65e+06
         301     9.72e-03     1.76e-02     6.62e-02     4.63e+06
         302     9.70e-03     1.76e-02     6.61e-02     4.61e+06
         303     9.69e-03     1.75e-02     6.60e-02     4.59e+06
         304     9.67e-03     1.75e-02     6.58e-02     4.57e+06
         305     9.65e-03     1.74e-02     6.57e-02     4.55e+06
         306     9.63e-03     1.74e-02     6.55e-02     4.53e+06
         307     9.62e-03     1.73e-02     6.54e-02     4.51e+06
         308     9.60e-03     1.72e-02     6.52e-02     4.50e+06
         309     9.58e-03     1.72e-02     6.51e-02     4.48e+06
         310     9.57e-03     1.71e-02     6.50e-02     4.46e+06
         311     9.55e-03     1.71e-02     6.48e-02     4.44e+06
         312     9.53e-03     1.70e-02     6.47e-02     4.42e+06
         313     9.51e-03     1.70e-02     6.45e-02     4.40e+06
         314     9.50e-03     1.69e-02     6.44e-02     4.39e+06
         315     9.48e-03     1.69e-02     6.43e-02     4.37e+06
         316     9.46e-03     1.68e-02     6.41e-02     4.35e+06
         317     9.45e-03     1.67e-02     6.40e-02     4.33e+06
         318     9.43e-03     1.67e-02     6.38e-02     4.31e+06
         319     9.41e-03     1.66e-02     6.37e-02     4.30e+06
         320     9.39e-03     1.66e-02     6.36e-02     4.28e+06
         321     9.38e-03     1.65e-02     6.34e-02     4.26e+06
         322     9.36e-03     1.65e-02     6.33e-02     4.24e+06
         323     9.34e-03     1.64e-02     6.32e-02     4.23e+06
         324     9.33e-03     1.64e-02     6.30e-02     4.21e+06
         325     9.31e-03     1.63e-02     6.29e-02     4.19e+06
         326     9.29e-03     1.63e-02     6.28e-02     4.18e+06
         327     9.28e-03     1.62e-02     6.26e-02     4.16e+06
         328     9.26e-03     1.62e-02     6.25e-02     4.14e+06
         329     9.24e-03     1.61e-02     6.24e-02     4.13e+06
         330     9.22e-03     1.61e-02     6.22e-02     4.11e+06
         331     9.21e-03     1.60e-02     6.21e-02     4.09e+06
         332     9.19e-03     1.59e-02     6.20e-02     4.08e+06
         333     9.17e-03     1.59e-02     6.18e-02     4.06e+06
         334     9.16e-03     1.58e-02     6.17e-02     4.04e+06
         335     9.14e-03     1.58e-02     6.16e-02     4.03e+06
         336     9.12e-03     1.57e-02     6.15e-02     4.01e+06
         337     9.11e-03     1.57e-02     6.13e-02     4.00e+06
         338     9.09e-03     1.56e-02     6.12e-02     3.98e+06
         339     9.07e-03     1.56e-02     6.11e-02     3.96e+06
         340     9.06e-03     1.55e-02     6.10e-02     3.95e+06
         341     9.04e-03     1.55e-02     6.08e-02     3.93e+06
         342     9.02e-03     1.54e-02     6.07e-02     3.92e+06
         343     9.00e-03     1.54e-02     6.06e-02     3.90e+06
         344     8.99e-03     1.53e-02     6.05e-02     3.89e+06
         345     8.97e-03     1.53e-02     6.03e-02     3.87e+06
         346     8.95e-03     1.52e-02     6.02e-02     3.86e+06
         347     8.94e-03     1.52e-02     6.01e-02     3.84e+06
         348     8.92e-03     1.51e-02     6.00e-02     3.83e+06
         349     8.90e-03     1.51e-02     5.98e-02     3.81e+06
         350     8.89e-03     1.51e-02     5.97e-02     3.80e+06
         351     8.87e-03     1.50e-02     5.96e-02     3.78e+06
         352     8.85e-03     1.50e-02     5.95e-02     3.77e+06
         353     8.84e-03     1.49e-02     5.94e-02     3.75e+06
         354     8.82e-03     1.49e-02     5.92e-02     3.74e+06
         355     8.80e-03     1.48e-02     5.91e-02     3.72e+06
         356     8.78e-03     1.48e-02     5.90e-02     3.71e+06
         357     8.77e-03     1.47e-02     5.89e-02     3.70e+06
         358     8.75e-03     1.47e-02     5.88e-02     3.68e+06
         359     8.73e-03     1.46e-02     5.86e-02     3.67e+06
         360     8.72e-03     1.46e-02     5.85e-02     3.65e+06
         361     8.70e-03     1.45e-02     5.84e-02     3.64e+06
         362     8.68e-03     1.45e-02     5.83e-02     3.63e+06
         363     8.67e-03     1.44e-02     5.82e-02     3.61e+06
         364     8.65e-03     1.44e-02     5.81e-02     3.60e+06
         365     8.63e-03     1.43e-02     5.79e-02     3.58e+06
         366     8.61e-03     1.43e-02     5.78e-02     3.57e+06
         367     8.60e-03     1.43e-02     5.77e-02     3.56e+06
         368     8.58e-03     1.42e-02     5.76e-02     3.54e+06
         369     8.56e-03     1.42e-02     5.75e-02     3.53e+06
         370     8.55e-03     1.41e-02     5.74e-02     3.52e+06
         371     8.53e-03     1.41e-02     5.73e-02     3.50e+06
         372     8.51e-03     1.40e-02     5.71e-02     3.49e+06
         373     8.50e-03     1.40e-02     5.70e-02     3.48e+06
         374     8.48e-03     1.39e-02     5.69e-02     3.47e+06
         375     8.46e-03     1.39e-02     5.68e-02     3.45e+06
         376     8.45e-03     1.39e-02     5.67e-02     3.44e+06
         377     8.43e-03     1.38e-02     5.66e-02     3.43e+06
         378     8.45e-03     1.38e-02     5.65e-02     3.41e+06
         379     8.41e-03     1.37e-02     5.64e-02     3.40e+06
         380     8.39e-03     1.37e-02     5.63e-02     3.39e+06
         381     8.38e-03     1.36e-02     5.61e-02     3.38e+06
         382     8.36e-03     1.36e-02     5.60e-02     3.36e+06
         383     8.34e-03     1.36e-02     5.59e-02     3.35e+06
         384     8.33e-03     1.35e-02     5.58e-02     3.34e+06
         385     8.35e-03     1.35e-02     5.57e-02     3.33e+06
         386     8.31e-03     1.34e-02     5.56e-02     3.31e+06
         387     8.29e-03     1.34e-02     5.55e-02     3.30e+06
         388     8.27e-03     1.33e-02     5.54e-02     3.29e+06
         389     8.25e-03     1.33e-02     5.53e-02     3.28e+06
         390     8.24e-03     1.33e-02     5.52e-02     3.27e+06
         391     8.22e-03     1.32e-02     5.51e-02     3.25e+06
         392     8.20e-03     1.32e-02     5.50e-02     3.24e+06
         393     8.19e-03     1.31e-02     5.49e-02     3.23e+06
         394     8.17e-03     1.31e-02     5.48e-02     3.22e+06
         395     8.15e-03     1.31e-02     5.47e-02     3.21e+06
         396     8.14e-03     1.30e-02     5.46e-02     3.20e+06
         397     8.12e-03     1.30e-02     5.45e-02     3.19e+06
         398     8.10e-03     1.29e-02     5.44e-02     3.17e+06
         399     8.08e-03     1.29e-02     5.42e-02     3.16e+06
         400     8.07e-03     1.29e-02     5.41e-02     3.15e+06
         401     8.05e-03     1.28e-02     5.40e-02     3.14e+06
         402     8.03e-03     1.28e-02     5.39e-02     3.13e+06
         403     8.02e-03     1.27e-02     5.38e-02     3.12e+06
         404     8.00e-03     1.27e-02     5.37e-02     3.11e+06
         405     7.98e-03     1.27e-02     5.36e-02     3.10e+06
         406     7.97e-03     1.26e-02     5.35e-02     3.08e+06
         407     7.95e-03     1.26e-02     5.34e-02     3.07e+06
         408     7.93e-03     1.25e-02     5.33e-02     3.06e+06
         409     7.92e-03     1.25e-02     5.32e-02     3.05e+06
         410     7.90e-03     1.25e-02     5.31e-02     3.04e+06
         411     7.92e-03     1.24e-02     5.30e-02     3.03e+06
         412     7.88e-03     1.24e-02     5.29e-02     3.02e+06
         413     7.86e-03     1.23e-02     5.29e-02     3.01e+06
         414     7.85e-03     1.23e-02     5.28e-02     3.00e+06
         415     7.83e-03     1.23e-02     5.27e-02     2.99e+06
         416     7.81e-03     1.22e-02     5.26e-02     2.98e+06
         417     7.80e-03     1.22e-02     5.25e-02     2.97e+06
         418     7.78e-03     1.22e-02     5.24e-02     2.96e+06
         419     7.76e-03     1.21e-02     5.23e-02     2.95e+06
         420     7.74e-03     1.21e-02     5.22e-02     2.94e+06
         421     7.73e-03     1.20e-02     5.21e-02     2.93e+06
         422     7.71e-03     1.20e-02     5.20e-02     2.92e+06
         423     7.69e-03     1.20e-02     5.19e-02     2.91e+06
         424     7.68e-03     1.19e-02     5.18e-02     2.90e+06
         425     7.66e-03     1.19e-02     5.17e-02     2.89e+06
         426     7.68e-03     1.19e-02     5.16e-02     2.88e+06
         427     7.64e-03     1.18e-02     5.15e-02     2.87e+06
         428     7.63e-03     1.18e-02     5.14e-02     2.86e+06
         429     7.61e-03     1.18e-02     5.13e-02     2.85e+06
         430     7.59e-03     1.17e-02     5.12e-02     2.84e+06
         431     7.58e-03     1.17e-02     5.12e-02     2.83e+06
         432     7.56e-03     1.16e-02     5.11e-02     2.82e+06
         433     7.54e-03     1.16e-02     5.10e-02     2.81e+06
         434     7.56e-03     1.16e-02     5.09e-02     2.80e+06
         435     7.52e-03     1.15e-02     5.08e-02     2.79e+06
         436     7.51e-03     1.15e-02     5.07e-02     2.78e+06
         437     7.49e-03     1.15e-02     5.06e-02     2.77e+06
         438     7.47e-03     1.14e-02     5.05e-02     2.76e+06
         439     7.46e-03     1.14e-02     5.04e-02     2.75e+06
         440     7.44e-03     1.14e-02     5.03e-02     2.74e+06
         441     7.43e-03     1.13e-02     5.03e-02     2.74e+06
         442     7.41e-03     1.13e-02     5.02e-02     2.73e+06
         443     7.39e-03     1.13e-02     5.01e-02     2.72e+06
         444     7.38e-03     1.12e-02     5.00e-02     2.71e+06
         445     7.36e-03     1.12e-02     4.99e-02     2.70e+06
         446     7.34e-03     1.12e-02     4.98e-02     2.69e+06
         447     7.33e-03     1.11e-02     4.97e-02     2.68e+06
         448     7.31e-03     1.11e-02     4.96e-02     2.67e+06
         449     7.29e-03     1.11e-02     4.95e-02     2.66e+06
         450     7.28e-03     1.10e-02     4.95e-02     2.66e+06
         451     7.26e-03     1.10e-02     4.94e-02     2.65e+06
         452     7.25e-03     1.10e-02     4.93e-02     2.64e+06
         453     7.23e-03     1.09e-02     4.92e-02     2.63e+06
         454     7.21e-03     1.09e-02     4.91e-02     2.62e+06
         455     7.20e-03     1.09e-02     4.90e-02     2.61e+06
         456     7.18e-03     1.08e-02     4.90e-02     2.60e+06
         457     7.17e-03     1.08e-02     4.89e-02     2.60e+06
         458     7.15e-03     1.08e-02     4.88e-02     2.59e+06
         459     7.13e-03     1.07e-02     4.87e-02     2.58e+06
         460     7.12e-03     1.07e-02     4.86e-02     2.57e+06
         461     7.10e-03     1.07e-02     4.85e-02     2.56e+06
         462     7.09e-03     1.06e-02     4.85e-02     2.55e+06
         463     7.07e-03     1.06e-02     4.84e-02     2.55e+06
         464     7.05e-03     1.06e-02     4.83e-02     2.54e+06
         465     7.04e-03     1.05e-02     4.82e-02     2.53e+06
         466     7.02e-03     1.05e-02     4.81e-02     2.52e+06
         467     7.01e-03     1.05e-02     4.80e-02     2.51e+06
         468     6.99e-03     1.05e-02     4.80e-02     2.51e+06
         469     7.01e-03     1.04e-02     4.79e-02     2.50e+06
         470     6.97e-03     1.04e-02     4.78e-02     2.49e+06
         471     6.96e-03     1.04e-02     4.77e-02     2.48e+06
         472     6.94e-03     1.03e-02     4.76e-02     2.47e+06
         473     6.93e-03     1.03e-02     4.76e-02     2.47e+06
         474     6.91e-03     1.03e-02     4.75e-02     2.46e+06
         475     6.89e-03     1.02e-02     4.74e-02     2.45e+06
         476     6.88e-03     1.02e-02     4.73e-02     2.44e+06
         477     6.86e-03     1.02e-02     4.72e-02     2.44e+06
         478     6.85e-03     1.02e-02     4.72e-02     2.43e+06
         479     6.83e-03     1.01e-02     4.71e-02     2.42e+06
         480     6.82e-03     1.01e-02     4.70e-02     2.41e+06
         481     6.80e-03     1.01e-02     4.69e-02     2.41e+06
         482     6.81e-03     1.00e-02     4.68e-02     2.40e+06
         483     6.78e-03     1.00e-02     4.68e-02     2.39e+06
         484     6.77e-03     9.98e-03     4.67e-02     2.38e+06
         485     6.75e-03     9.95e-03     4.66e-02     2.38e+06
         486     6.74e-03     9.92e-03     4.65e-02     2.37e+06
         487     6.72e-03     9.89e-03     4.65e-02     2.36e+06
         488     6.71e-03     9.86e-03     4.64e-02     2.35e+06
         489     6.69e-03     9.84e-03     4.63e-02     2.35e+06
         490     6.68e-03     9.81e-03     4.62e-02     2.34e+06
         491     6.66e-03     9.78e-03     4.62e-02     2.33e+06
         492     6.65e-03     9.75e-03     4.61e-02     2.33e+06
         493     6.63e-03     9.72e-03     4.60e-02     2.32e+06
         494     6.62e-03     9.70e-03     4.59e-02     2.31e+06
         495     6.60e-03     9.67e-03     4.59e-02     2.30e+06
         496     6.59e-03     9.64e-03     4.58e-02     2.30e+06
         497     6.57e-03     9.61e-03     4.57e-02     2.29e+06
         498     6.56e-03     9.59e-03     4.56e-02     2.28e+06
         499     6.54e-03     9.56e-03     4.56e-02     2.28e+06
         500     6.53e-03     9.53e-03     4.55e-02     2.27e+06
         501     6.51e-03     9.50e-03     4.54e-02     2.26e+06
         502     6.50e-03     9.48e-03     4.53e-02     2.26e+06
         503     6.48e-03     9.45e-03     4.53e-02     2.25e+06
         504     6.47e-03     9.42e-03     4.52e-02     2.24e+06
         505     6.48e-03     9.40e-03     4.51e-02     2.24e+06
         506     6.45e-03     9.37e-03     4.50e-02     2.23e+06
         507     6.44e-03     9.34e-03     4.50e-02     2.22e+06
         508     6.42e-03     9.32e-03     4.49e-02     2.22e+06
         509     6.41e-03     9.29e-03     4.48e-02     2.21e+06
         510     6.39e-03     9.26e-03     4.48e-02     2.20e+06
         511     6.38e-03     9.24e-03     4.47e-02     2.20e+06
         512     6.36e-03     9.21e-03     4.46e-02     2.19e+06
         513     6.35e-03     9.19e-03     4.45e-02     2.18e+06
         514     6.33e-03     9.16e-03     4.45e-02     2.18e+06
         515     6.32e-03     9.13e-03     4.44e-02     2.17e+06
         516     6.30e-03     9.11e-03     4.43e-02     2.16e+06
         517     6.29e-03     9.08e-03     4.43e-02     2.16e+06
         518     6.28e-03     9.06e-03     4.42e-02     2.15e+06
         519     6.26e-03     9.03e-03     4.41e-02     2.15e+06
         520     6.25e-03     9.01e-03     4.41e-02     2.14e+06
         521     6.23e-03     8.98e-03     4.40e-02     2.13e+06
         522     6.22e-03     8.96e-03     4.39e-02     2.13e+06
         523     6.20e-03     8.93e-03     4.38e-02     2.12e+06
         524     6.19e-03     8.91e-03     4.38e-02     2.11e+06
         525     6.18e-03     8.88e-03     4.37e-02     2.11e+06
         526     6.16e-03     8.86e-03     4.36e-02     2.10e+06
         527     6.15e-03     8.83e-03     4.36e-02     2.10e+06
         528     6.13e-03     8.81e-03     4.35e-02     2.09e+06
         529     6.12e-03     8.79e-03     4.34e-02     2.08e+06
         530     6.11e-03     8.76e-03     4.34e-02     2.08e+06
         531     6.09e-03     8.74e-03     4.33e-02     2.07e+06
         532     6.08e-03     8.71e-03     4.32e-02     2.07e+06
         533     6.06e-03     8.69e-03     4.32e-02     2.06e+06
         534     6.05e-03     8.67e-03     4.31e-02     2.06e+06
         535     6.04e-03     8.64e-03     4.30e-02     2.05e+06
         536     6.02e-03     8.62e-03     4.30e-02     2.04e+06
         537     6.01e-03     8.59e-03     4.29e-02     2.04e+06
         538     5.99e-03     8.57e-03     4.28e-02     2.03e+06
         539     5.98e-03     8.55e-03     4.28e-02     2.03e+06
         540     5.97e-03     8.52e-03     4.27e-02     2.02e+06
         541     5.95e-03     8.50e-03     4.26e-02     2.02e+06
         542     5.94e-03     8.48e-03     4.26e-02     2.01e+06
         543     5.93e-03     8.46e-03     4.25e-02     2.00e+06
         544     5.91e-03     8.43e-03     4.24e-02     2.00e+06
         545     5.90e-03     8.41e-03     4.24e-02     1.99e+06
         546     5.89e-03     8.39e-03     4.23e-02     1.99e+06
         547     5.87e-03     8.36e-03     4.23e-02     1.98e+06
         548     5.86e-03     8.34e-03     4.22e-02     1.98e+06
         549     5.85e-03     8.32e-03     4.21e-02     1.97e+06
         550     5.83e-03     8.30e-03     4.21e-02     1.97e+06
         551     5.82e-03     8.27e-03     4.20e-02     1.96e+06
         552     5.81e-03     8.25e-03     4.19e-02     1.95e+06
         553     5.79e-03     8.23e-03     4.19e-02     1.95e+06
         554     5.78e-03     8.21e-03     4.18e-02     1.94e+06
         555     5.77e-03     8.19e-03     4.17e-02     1.94e+06
         556     5.79e-03     8.16e-03     4.17e-02     1.93e+06
         557     5.75e-03     8.14e-03     4.16e-02     1.93e+06
         558     5.74e-03     8.12e-03     4.16e-02     1.92e+06
         559     5.73e-03     8.10e-03     4.15e-02     1.92e+06
         560     5.72e-03     8.08e-03     4.14e-02     1.91e+06
         561     5.70e-03     8.06e-03     4.14e-02     1.91e+06
         562     5.69e-03     8.04e-03     4.13e-02     1.90e+06
         563     5.70e-03     8.01e-03     4.13e-02     1.90e+06
         564     5.68e-03     7.99e-03     4.12e-02     1.89e+06
         565     5.66e-03     7.97e-03     4.11e-02     1.89e+06
         566     5.65e-03     7.95e-03     4.11e-02     1.88e+06
         567     5.64e-03     7.93e-03     4.10e-02     1.88e+06
         568     5.62e-03     7.91e-03     4.09e-02     1.87e+06
         569     5.61e-03     7.89e-03     4.09e-02     1.87e+06
         570     5.60e-03     7.87e-03     4.08e-02     1.86e+06
         571     5.58e-03     7.85e-03     4.08e-02     1.86e+06
         572     5.57e-03     7.83e-03     4.07e-02     1.85e+06
         573     5.56e-03     7.81e-03     4.06e-02     1.85e+06
         574     5.55e-03     7.79e-03     4.06e-02     1.84e+06
         575     5.53e-03     7.77e-03     4.05e-02     1.84e+06
         576     5.52e-03     7.75e-03     4.05e-02     1.83e+06
         577     5.51e-03     7.72e-03     4.04e-02     1.83e+06
         578     5.50e-03     7.70e-03     4.04e-02     1.82e+06
         579     5.48e-03     7.68e-03     4.03e-02     1.82e+06
         580     5.47e-03     7.67e-03     4.02e-02     1.81e+06
         581     5.46e-03     7.65e-03     4.02e-02     1.81e+06
         582     5.48e-03     7.63e-03     4.01e-02     1.80e+06
         583     5.45e-03     7.61e-03     4.01e-02     1.80e+06
         584     5.43e-03     7.59e-03     4.00e-02     1.79e+06
         585     5.42e-03     7.57e-03     3.99e-02     1.79e+06
         586     5.41e-03     7.55e-03     3.99e-02     1.78e+06
         587     5.40e-03     7.53e-03     3.98e-02     1.78e+06
         588     5.38e-03     7.51e-03     3.98e-02     1.78e+06
         589     5.37e-03     7.49e-03     3.97e-02     1.77e+06
         590     5.36e-03     7.47e-03     3.97e-02     1.77e+06
         591     5.35e-03     7.45e-03     3.96e-02     1.76e+06
         592     5.34e-03     7.43e-03     3.95e-02     1.76e+06
         593     5.32e-03     7.41e-03     3.95e-02     1.75e+06
         594     5.31e-03     7.39e-03     3.94e-02     1.75e+06
         595     5.30e-03     7.38e-03     3.94e-02     1.74e+06
         596     5.29e-03     7.36e-03     3.93e-02     1.74e+06
         597     5.28e-03     7.34e-03     3.93e-02     1.73e+06
         598     5.26e-03     7.32e-03     3.92e-02     1.73e+06
         599     5.25e-03     7.30e-03     3.91e-02     1.73e+06
         600     5.24e-03     7.28e-03     3.91e-02     1.72e+06
         601     5.23e-03     7.27e-03     3.90e-02     1.72e+06
         602     5.22e-03     7.25e-03     3.90e-02     1.71e+06
         603     5.20e-03     7.23e-03     3.89e-02     1.71e+06
         604     5.19e-03     7.21e-03     3.89e-02     1.70e+06
         605     5.18e-03     7.19e-03     3.88e-02     1.70e+06
         606     5.17e-03     7.17e-03     3.88e-02     1.70e+06
         607     5.16e-03     7.16e-03     3.87e-02     1.69e+06
         608     5.15e-03     7.14e-03     3.87e-02     1.69e+06
         609     5.14e-03     7.12e-03     3.86e-02     1.68e+06
         610     5.12e-03     7.10e-03     3.85e-02     1.68e+06
         611     5.11e-03     7.09e-03     3.85e-02     1.67e+06
         612     5.10e-03     7.07e-03     3.84e-02     1.67e+06
         613     5.09e-03     7.05e-03     3.84e-02     1.67e+06
         614     5.08e-03     7.03e-03     3.83e-02     1.66e+06
         615     5.07e-03     7.02e-03     3.83e-02     1.66e+06
         616     5.06e-03     7.00e-03     3.82e-02     1.65e+06
         617     5.05e-03     6.98e-03     3.82e-02     1.65e+06
         618     5.03e-03     6.97e-03     3.81e-02     1.65e+06
         619     5.02e-03     6.95e-03     3.81e-02     1.64e+06
         620     5.01e-03     6.93e-03     3.80e-02     1.64e+06
         621     5.00e-03     6.91e-03     3.80e-02     1.63e+06
         622     4.99e-03     6.90e-03     3.79e-02     1.63e+06
         623     4.98e-03     6.88e-03     3.79e-02     1.63e+06
         624     4.97e-03     6.86e-03     3.78e-02     1.62e+06
         625     4.96e-03     6.85e-03     3.77e-02     1.62e+06
         626     4.95e-03     6.83e-03     3.77e-02     1.61e+06
         627     4.94e-03     6.81e-03     3.76e-02     1.61e+06
         628     4.92e-03     6.80e-03     3.76e-02     1.61e+06
         629     4.91e-03     6.78e-03     3.75e-02     1.60e+06
         630     4.90e-03     6.76e-03     3.75e-02     1.60e+06
         631     4.89e-03     6.75e-03     3.74e-02     1.59e+06
         632     4.88e-03     6.73e-03     3.74e-02     1.59e+06
         633     4.87e-03     6.72e-03     3.73e-02     1.59e+06
         634     4.86e-03     6.70e-03     3.73e-02     1.58e+06
         635     4.85e-03     6.68e-03     3.72e-02     1.58e+06
         636     4.84e-03     6.67e-03     3.72e-02     1.57e+06
         637     4.83e-03     6.65e-03     3.71e-02     1.57e+06
         638     4.82e-03     6.64e-03     3.71e-02     1.57e+06
         639     4.81e-03     6.62e-03     3.70e-02     1.56e+06
         640     4.80e-03     6.60e-03     3.70e-02     1.56e+06
         641     4.79e-03     6.59e-03     3.69e-02     1.56e+06
         642     4.78e-03     6.57e-03     3.69e-02     1.55e+06
         643     4.77e-03     6.56e-03     3.68e-02     1.55e+06
         644     4.76e-03     6.54e-03     3.68e-02     1.54e+06
         645     4.75e-03     6.53e-03     3.67e-02     1.54e+06
         646     4.74e-03     6.51e-03     3.67e-02     1.54e+06
         647     4.73e-03     6.50e-03     3.66e-02     1.53e+06
         648     4.71e-03     6.48e-03     3.66e-02     1.53e+06
         649     4.70e-03     6.47e-03     3.65e-02     1.53e+06
         650     4.69e-03     6.45e-03     3.65e-02     1.52e+06
         651     4.68e-03     6.44e-03     3.64e-02     1.52e+06
         652     4.70e-03     6.42e-03     3.64e-02     1.52e+06
         653     4.68e-03     6.41e-03     3.63e-02     1.51e+06
         654     4.67e-03     6.39e-03     3.63e-02     1.51e+06
         655     4.66e-03     6.38e-03     3.62e-02     1.51e+06
         656     4.65e-03     6.36e-03     3.62e-02     1.50e+06
         657     4.64e-03     6.35e-03     3.61e-02     1.50e+06
         658     4.63e-03     6.33e-03     3.61e-02     1.49e+06
         659     4.62e-03     6.32e-03     3.60e-02     1.49e+06
         660     4.61e-03     6.30e-03     3.60e-02     1.49e+06
         661     4.60e-03     6.29e-03     3.59e-02     1.48e+06
         662     4.59e-03     6.27e-03     3.59e-02     1.48e+06
         663     4.58e-03     6.26e-03     3.59e-02     1.48e+06
         664     4.57e-03     6.25e-03     3.58e-02     1.47e+06
         665     4.59e-03     6.23e-03     3.58e-02     1.47e+06
         666     4.56e-03     6.22e-03     3.57e-02     1.47e+06
         667     4.55e-03     6.20e-03     3.57e-02     1.46e+06
         668     4.54e-03     6.19e-03     3.56e-02     1.46e+06
         669     4.53e-03     6.17e-03     3.56e-02     1.46e+06
         670     4.52e-03     6.16e-03     3.55e-02     1.45e+06
         671     4.51e-03     6.15e-03     3.55e-02     1.45e+06
         672     4.51e-03     6.13e-03     3.54e-02     1.45e+06
         673     4.50e-03     6.12e-03     3.54e-02     1.44e+06
         674     4.49e-03     6.11e-03     3.53e-02     1.44e+06
         675     4.51e-03     6.09e-03     3.53e-02     1.44e+06
         676     4.48e-03     6.08e-03     3.52e-02     1.43e+06
         677     4.47e-03     6.06e-03     3.52e-02     1.43e+06
         678     4.46e-03     6.05e-03     3.51e-02     1.43e+06
         679     4.45e-03     6.04e-03     3.51e-02     1.42e+06
         680     4.44e-03     6.02e-03     3.51e-02     1.42e+06
         681     4.43e-03     6.01e-03     3.50e-02     1.42e+06
         682     4.42e-03     6.00e-03     3.50e-02     1.41e+06
         683     4.41e-03     5.98e-03     3.49e-02     1.41e+06
         684     4.41e-03     5.97e-03     3.49e-02     1.41e+06
         685     4.40e-03     5.96e-03     3.48e-02     1.41e+06
         686     4.39e-03     5.94e-03     3.48e-02     1.40e+06
         687     4.38e-03     5.93e-03     3.47e-02     1.40e+06
         688     4.37e-03     5.92e-03     3.47e-02     1.40e+06
         689     4.36e-03     5.91e-03     3.46e-02     1.39e+06
         690     4.35e-03     5.89e-03     3.46e-02     1.39e+06
         691     4.34e-03     5.88e-03     3.46e-02     1.39e+06
         692     4.33e-03     5.87e-03     3.45e-02     1.38e+06
         693     4.32e-03     5.85e-03     3.45e-02     1.38e+06
         694     4.31e-03     5.84e-03     3.44e-02     1.38e+06
         695     4.31e-03     5.83e-03     3.44e-02     1.37e+06
         696     4.30e-03     5.82e-03     3.43e-02     1.37e+06
         697     4.29e-03     5.80e-03     3.43e-02     1.37e+06
         698     4.28e-03     5.79e-03     3.42e-02     1.36e+06
         699     4.27e-03     5.78e-03     3.42e-02     1.36e+06
         700     4.26e-03     5.77e-03     3.42e-02     1.36e+06
         701     4.25e-03     5.75e-03     3.41e-02     1.36e+06
         702     4.24e-03     5.74e-03     3.41e-02     1.35e+06
         703     4.24e-03     5.73e-03     3.40e-02     1.35e+06
         704     4.23e-03     5.72e-03     3.40e-02     1.35e+06
         705     4.22e-03     5.70e-03     3.39e-02     1.34e+06
         706     4.21e-03     5.69e-03     3.39e-02     1.34e+06
         707     4.20e-03     5.68e-03     3.38e-02     1.34e+06
         708     4.19e-03     5.67e-03     3.38e-02     1.34e+06
         709     4.18e-03     5.66e-03     3.38e-02     1.33e+06
         710     4.18e-03     5.64e-03     3.37e-02     1.33e+06
         711     4.20e-03     5.63e-03     3.37e-02     1.33e+06
         712     4.17e-03     5.62e-03     3.36e-02     1.32e+06
         713     4.16e-03     5.61e-03     3.36e-02     1.32e+06
         714     4.16e-03     5.60e-03     3.35e-02     1.32e+06
         715     4.15e-03     5.58e-03     3.35e-02     1.32e+06
         716     4.14e-03     5.57e-03     3.35e-02     1.31e+06
         717     4.13e-03     5.56e-03     3.34e-02     1.31e+06
         718     4.12e-03     5.55e-03     3.34e-02     1.31e+06
         719     4.11e-03     5.54e-03     3.33e-02     1.30e+06
         720     4.11e-03     5.53e-03     3.33e-02     1.30e+06
         721     4.10e-03     5.51e-03     3.32e-02     1.30e+06
         722     4.09e-03     5.50e-03     3.32e-02     1.30e+06
         723     4.11e-03     5.49e-03     3.32e-02     1.29e+06
         724     4.08e-03     5.48e-03     3.31e-02     1.29e+06
         725     4.08e-03     5.47e-03     3.31e-02     1.29e+06
         726     4.07e-03     5.46e-03     3.30e-02     1.28e+06
         727     4.06e-03     5.45e-03     3.30e-02     1.28e+06
         728     4.05e-03     5.43e-03     3.30e-02     1.28e+06
         729     4.04e-03     5.42e-03     3.29e-02     1.28e+06
         730     4.04e-03     5.41e-03     3.29e-02     1.27e+06
         731     4.03e-03     5.40e-03     3.28e-02     1.27e+06
         732     4.02e-03     5.39e-03     3.28e-02     1.27e+06
         733     4.01e-03     5.38e-03     3.27e-02     1.27e+06
         734     4.00e-03     5.37e-03     3.27e-02     1.26e+06
         735     4.00e-03     5.36e-03     3.27e-02     1.26e+06
         736     3.99e-03     5.35e-03     3.26e-02     1.26e+06
         737     3.98e-03     5.34e-03     3.26e-02     1.25e+06
         738     3.97e-03     5.32e-03     3.25e-02     1.25e+06
         739     3.96e-03     5.31e-03     3.25e-02     1.25e+06
         740     3.96e-03     5.30e-03     3.25e-02     1.25e+06
         741     3.95e-03     5.29e-03     3.24e-02     1.24e+06
         742     3.94e-03     5.28e-03     3.24e-02     1.24e+06
         743     3.93e-03     5.27e-03     3.23e-02     1.24e+06
         744     3.93e-03     5.26e-03     3.23e-02     1.24e+06
         745     3.92e-03     5.25e-03     3.23e-02     1.23e+06
         746     3.91e-03     5.24e-03     3.22e-02     1.23e+06
         747     3.90e-03     5.23e-03     3.22e-02     1.23e+06
         748     3.90e-03     5.22e-03     3.21e-02     1.23e+06
         749     3.89e-03     5.21e-03     3.21e-02     1.22e+06
         750     3.88e-03     5.20e-03     3.21e-02     1.22e+06
         751     3.87e-03     5.19e-03     3.20e-02     1.22e+06
         752     3.87e-03     5.18e-03     3.20e-02     1.22e+06
         753     3.86e-03     5.17e-03     3.19e-02     1.21e+06
         754     3.85e-03     5.16e-03     3.19e-02     1.21e+06
         755     3.84e-03     5.15e-03     3.19e-02     1.21e+06
         756     3.84e-03     5.14e-03     3.18e-02     1.21e+06
         757     3.83e-03     5.13e-03     3.18e-02     1.20e+06
         758     3.82e-03     5.12e-03     3.17e-02     1.20e+06
         759     3.81e-03     5.11e-03     3.17e-02     1.20e+06
         760     3.81e-03     5.10e-03     3.17e-02     1.20e+06
         761     3.80e-03     5.09e-03     3.16e-02     1.19e+06
         762     3.79e-03     5.08e-03     3.16e-02     1.19e+06
         763     3.79e-03     5.07e-03     3.15e-02     1.19e+06
         764     3.78e-03     5.06e-03     3.15e-02     1.19e+06
         765     3.77e-03     5.05e-03     3.15e-02     1.18e+06
         766     3.76e-03     5.04e-03     3.14e-02     1.18e+06
         767     3.76e-03     5.03e-03     3.14e-02     1.18e+06
         768     3.75e-03     5.02e-03     3.14e-02     1.18e+06
         769     3.74e-03     5.01e-03     3.13e-02     1.17e+06
         770     3.74e-03     5.00e-03     3.13e-02     1.17e+06
         771     3.73e-03     4.99e-03     3.12e-02     1.17e+06
         772     3.72e-03     4.98e-03     3.12e-02     1.17e+06
         773     3.71e-03     4.97e-03     3.12e-02     1.16e+06
         774     3.71e-03     4.96e-03     3.11e-02     1.16e+06
         775     3.70e-03     4.95e-03     3.11e-02     1.16e+06
         776     3.69e-03     4.94e-03     3.10e-02     1.16e+06
         777     3.69e-03     4.93e-03     3.10e-02     1.16e+06
         778     3.68e-03     4.92e-03     3.10e-02     1.15e+06
         779     3.67e-03     4.91e-03     3.09e-02     1.15e+06
         780     3.67e-03     4.90e-03     3.09e-02     1.15e+06
         781     3.66e-03     4.89e-03     3.09e-02     1.15e+06
         782     3.65e-03     4.88e-03     3.08e-02     1.14e+06
         783     3.65e-03     4.88e-03     3.08e-02     1.14e+06
         784     3.64e-03     4.87e-03     3.07e-02     1.14e+06
         785     3.63e-03     4.86e-03     3.07e-02     1.14e+06
         786     3.63e-03     4.85e-03     3.07e-02     1.13e+06
         787     3.62e-03     4.84e-03     3.06e-02     1.13e+06
         788     3.61e-03     4.83e-03     3.06e-02     1.13e+06
         789     3.61e-03     4.82e-03     3.06e-02     1.13e+06
         790     3.60e-03     4.81e-03     3.05e-02     1.13e+06
         791     3.59e-03     4.80e-03     3.05e-02     1.12e+06
         792     3.59e-03     4.79e-03     3.05e-02     1.12e+06
         793     3.58e-03     4.79e-03     3.04e-02     1.12e+06
         794     3.57e-03     4.78e-03     3.04e-02     1.12e+06
         795     3.57e-03     4.77e-03     3.03e-02     1.11e+06
         796     3.56e-03     4.76e-03     3.03e-02     1.11e+06
         797     3.55e-03     4.75e-03     3.03e-02     1.11e+06
         798     3.55e-03     4.74e-03     3.02e-02     1.11e+06
         799     3.54e-03     4.73e-03     3.02e-02     1.11e+06
         800     3.53e-03     4.72e-03     3.02e-02     1.10e+06
         801     3.53e-03     4.72e-03     3.01e-02     1.10e+06
         802     3.52e-03     4.71e-03     3.01e-02     1.10e+06
         803     3.54e-03     4.70e-03     3.00e-02     1.10e+06
         804     3.52e-03     4.69e-03     3.00e-02     1.10e+06
         805     3.52e-03     4.68e-03     3.00e-02     1.09e+06
         806     3.51e-03     4.67e-03     2.99e-02     1.09e+06
         807     3.50e-03     4.66e-03     2.99e-02     1.09e+06
         808     3.50e-03     4.66e-03     2.99e-02     1.09e+06
         809     3.49e-03     4.65e-03     2.98e-02     1.08e+06
         810     3.48e-03     4.64e-03     2.98e-02     1.08e+06
         811     3.48e-03     4.63e-03     2.98e-02     1.08e+06
         812     3.47e-03     4.62e-03     2.97e-02     1.08e+06
         813     3.47e-03     4.61e-03     2.97e-02     1.08e+06
         814     3.46e-03     4.61e-03     2.97e-02     1.07e+06
         815     3.45e-03     4.60e-03     2.96e-02     1.07e+06
         816     3.45e-03     4.59e-03     2.96e-02     1.07e+06
         817     3.44e-03     4.58e-03     2.96e-02     1.07e+06
         818     3.43e-03     4.57e-03     2.95e-02     1.07e+06
         819     3.43e-03     4.56e-03     2.95e-02     1.06e+06
         820     3.42e-03     4.56e-03     2.94e-02     1.06e+06
         821     3.42e-03     4.55e-03     2.94e-02     1.06e+06
         822     3.41e-03     4.54e-03     2.94e-02     1.06e+06
         823     3.40e-03     4.53e-03     2.93e-02     1.06e+06
         824     3.40e-03     4.52e-03     2.93e-02     1.05e+06
         825     3.39e-03     4.52e-03     2.93e-02     1.05e+06
         826     3.39e-03     4.51e-03     2.92e-02     1.05e+06
         827     3.38e-03     4.50e-03     2.92e-02     1.05e+06
         828     3.37e-03     4.49e-03     2.92e-02     1.05e+06
         829     3.37e-03     4.49e-03     2.91e-02     1.04e+06
         830     3.36e-03     4.48e-03     2.91e-02     1.04e+06
         831     3.36e-03     4.47e-03     2.91e-02     1.04e+06
         832     3.35e-03     4.46e-03     2.90e-02     1.04e+06
         833     3.35e-03     4.45e-03     2.90e-02     1.04e+06
         834     3.34e-03     4.45e-03     2.90e-02     1.03e+06
         835     3.33e-03     4.44e-03     2.89e-02     1.03e+06
         836     3.33e-03     4.43e-03     2.89e-02     1.03e+06
         837     3.32e-03     4.42e-03     2.89e-02     1.03e+06
         838     3.32e-03     4.42e-03     2.88e-02     1.03e+06
         839     3.31e-03     4.41e-03     2.88e-02     1.02e+06
         840     3.31e-03     4.40e-03     2.88e-02     1.02e+06
         841     3.30e-03     4.39e-03     2.87e-02     1.02e+06
         842     3.29e-03     4.39e-03     2.87e-02     1.02e+06
         843     3.29e-03     4.38e-03     2.87e-02     1.02e+06
         844     3.28e-03     4.37e-03     2.86e-02     1.01e+06
         845     3.28e-03     4.36e-03     2.86e-02     1.01e+06
         846     3.27e-03     4.36e-03     2.86e-02     1.01e+06
         847     3.27e-03     4.35e-03     2.85e-02     1.01e+06
         848     3.26e-03     4.34e-03     2.85e-02     1.01e+06
         849     3.25e-03     4.33e-03     2.85e-02     1.01e+06
         850     3.25e-03     4.33e-03     2.84e-02     1.00e+06
         851     3.24e-03     4.32e-03     2.84e-02     1.00e+06
         852     3.24e-03     4.31e-03     2.84e-02     9.99e+05
         853     3.23e-03     4.30e-03     2.83e-02     9.98e+05
         854     3.23e-03     4.30e-03     2.83e-02     9.96e+05
         855     3.22e-03     4.29e-03     2.83e-02     9.94e+05
         856     3.22e-03     4.28e-03     2.82e-02     9.92e+05
         857     3.21e-03     4.28e-03     2.82e-02     9.90e+05
         858     3.21e-03     4.27e-03     2.82e-02     9.88e+05
         859     3.20e-03     4.26e-03     2.81e-02     9.86e+05
         860     3.19e-03     4.25e-03     2.81e-02     9.85e+05
         861     3.19e-03     4.25e-03     2.81e-02     9.83e+05
         862     3.18e-03     4.24e-03     2.80e-02     9.81e+05
         863     3.18e-03     4.23e-03     2.80e-02     9.79e+05
         864     3.17e-03     4.23e-03     2.80e-02     9.77e+05
         865     3.17e-03     4.22e-03     2.79e-02     9.76e+05
         866     3.16e-03     4.21e-03     2.79e-02     9.74e+05
         867     3.16e-03     4.21e-03     2.79e-02     9.72e+05
         868     3.15e-03     4.20e-03     2.78e-02     9.70e+05
         869     3.15e-03     4.19e-03     2.78e-02     9.68e+05
         870     3.14e-03     4.18e-03     2.78e-02     9.67e+05
         871     3.14e-03     4.18e-03     2.77e-02     9.65e+05
         872     3.13e-03     4.17e-03     2.77e-02     9.63e+05
         873     3.13e-03     4.16e-03     2.77e-02     9.61e+05
         874     3.12e-03     4.16e-03     2.76e-02     9.60e+05
         875     3.12e-03     4.15e-03     2.76e-02     9.58e+05
         876     3.11e-03     4.14e-03     2.76e-02     9.56e+05
         877     3.11e-03     4.14e-03     2.75e-02     9.54e+05
         878     3.10e-03     4.13e-03     2.75e-02     9.53e+05
         879     3.10e-03     4.12e-03     2.75e-02     9.51e+05
         880     3.09e-03     4.12e-03     2.74e-02     9.49e+05
         881     3.09e-03     4.11e-03     2.74e-02     9.48e+05
         882     3.08e-03     4.10e-03     2.74e-02     9.46e+05
         883     3.08e-03     4.10e-03     2.73e-02     9.44e+05
         884     3.07e-03     4.09e-03     2.73e-02     9.42e+05
         885     3.07e-03     4.08e-03     2.73e-02     9.41e+05
         886     3.06e-03     4.08e-03     2.73e-02     9.39e+05
         887     3.06e-03     4.07e-03     2.72e-02     9.37e+05
         888     3.05e-03     4.06e-03     2.72e-02     9.36e+05
         889     3.05e-03     4.06e-03     2.72e-02     9.34e+05
         890     3.04e-03     4.05e-03     2.71e-02     9.32e+05
         891     3.04e-03     4.05e-03     2.71e-02     9.31e+05
         892     3.03e-03     4.04e-03     2.71e-02     9.29e+05
         893     3.03e-03     4.03e-03     2.70e-02     9.27e+05
         894     3.02e-03     4.03e-03     2.70e-02     9.26e+05
         895     3.02e-03     4.02e-03     2.70e-02     9.24e+05
         896     3.01e-03     4.01e-03     2.69e-02     9.22e+05
         897     3.01e-03     4.01e-03     2.69e-02     9.21e+05
         898     3.00e-03     4.00e-03     2.69e-02     9.19e+05
         899     3.00e-03     3.99e-03     2.68e-02     9.17e+05
         900     2.99e-03     3.99e-03     2.68e-02     9.16e+05
         901     2.99e-03     3.98e-03     2.68e-02     9.14e+05
         902     2.98e-03     3.98e-03     2.68e-02     9.12e+05
         903     2.98e-03     3.97e-03     2.67e-02     9.11e+05
         904     2.97e-03     3.96e-03     2.67e-02     9.09e+05
         905     2.97e-03     3.96e-03     2.67e-02     9.08e+05
         906     2.96e-03     3.95e-03     2.66e-02     9.06e+05
         907     2.96e-03     3.95e-03     2.66e-02     9.04e+05
         908     2.95e-03     3.94e-03     2.66e-02     9.03e+05
         909     2.95e-03     3.93e-03     2.65e-02     9.01e+05
         910     2.95e-03     3.93e-03     2.65e-02     9.00e+05
         911     2.94e-03     3.92e-03     2.65e-02     8.98e+05
         912     2.94e-03     3.91e-03     2.65e-02     8.96e+05
         913     2.93e-03     3.91e-03     2.64e-02     8.95e+05
         914     2.93e-03     3.90e-03     2.64e-02     8.93e+05
         915     2.92e-03     3.90e-03     2.64e-02     8.92e+05
         916     2.92e-03     3.89e-03     2.63e-02     8.90e+05
         917     2.91e-03     3.89e-03     2.63e-02     8.89e+05
         918     2.91e-03     3.88e-03     2.63e-02     8.87e+05
         919     2.93e-03     3.87e-03     2.62e-02     8.85e+05
         920     2.93e-03     3.87e-03     2.62e-02     8.84e+05
         921     2.92e-03     3.86e-03     2.62e-02     8.82e+05
         922     2.91e-03     3.86e-03     2.62e-02     8.81e+05
         923     2.91e-03     3.85e-03     2.61e-02     8.79e+05
         924     2.90e-03     3.84e-03     2.61e-02     8.78e+05
         925     2.90e-03     3.84e-03     2.61e-02     8.76e+05
         926     2.89e-03     3.83e-03     2.60e-02     8.75e+05
         927     2.89e-03     3.83e-03     2.60e-02     8.73e+05
         928     2.88e-03     3.82e-03     2.60e-02     8.72e+05
         929     2.88e-03     3.82e-03     2.59e-02     8.70e+05
         930     2.87e-03     3.81e-03     2.59e-02     8.69e+05
         931     2.87e-03     3.80e-03     2.59e-02     8.67e+05
         932     2.86e-03     3.80e-03     2.59e-02     8.66e+05
         933     2.86e-03     3.79e-03     2.58e-02     8.64e+05
         934     2.86e-03     3.79e-03     2.58e-02     8.63e+05
         935     2.85e-03     3.78e-03     2.58e-02     8.61e+05
         936     2.85e-03     3.78e-03     2.57e-02     8.60e+05
         937     2.84e-03     3.77e-03     2.57e-02     8.58e+05
         938     2.84e-03     3.76e-03     2.57e-02     8.57e+05
         939     2.83e-03     3.76e-03     2.57e-02     8.55e+05
         940     2.83e-03     3.75e-03     2.56e-02     8.54e+05
         941     2.82e-03     3.75e-03     2.56e-02     8.52e+05
         942     2.82e-03     3.74e-03     2.56e-02     8.51e+05
         943     2.82e-03     3.74e-03     2.55e-02     8.49e+05
         944     2.81e-03     3.73e-03     2.55e-02     8.48e+05
         945     2.81e-03     3.73e-03     2.55e-02     8.46e+05
         946     2.80e-03     3.72e-03     2.55e-02     8.45e+05
         947     2.80e-03     3.72e-03     2.54e-02     8.43e+05
         948     2.79e-03     3.71e-03     2.54e-02     8.42e+05
         949     2.79e-03     3.70e-03     2.54e-02     8.41e+05
         950     2.79e-03     3.70e-03     2.53e-02     8.39e+05
         951     2.78e-03     3.69e-03     2.53e-02     8.38e+05
         952     2.78e-03     3.69e-03     2.53e-02     8.36e+05
         953     2.77e-03     3.68e-03     2.53e-02     8.35e+05
         954     2.77e-03     3.68e-03     2.52e-02     8.33e+05
         955     2.77e-03     3.67e-03     2.52e-02     8.32e+05
         956     2.76e-03     3.67e-03     2.52e-02     8.31e+05
         957     2.76e-03     3.66e-03     2.51e-02     8.29e+05
         958     2.75e-03     3.66e-03     2.51e-02     8.28e+05
         959     2.75e-03     3.65e-03     2.51e-02     8.26e+05
         960     2.74e-03     3.65e-03     2.51e-02     8.25e+05
         961     2.74e-03     3.64e-03     2.50e-02     8.24e+05
         962     2.74e-03     3.64e-03     2.50e-02     8.22e+05
         963     2.73e-03     3.63e-03     2.50e-02     8.21e+05
         964     2.73e-03     3.63e-03     2.49e-02     8.19e+05
         965     2.72e-03     3.62e-03     2.49e-02     8.18e+05
         966     2.72e-03     3.61e-03     2.49e-02     8.17e+05
         967     2.72e-03     3.61e-03     2.49e-02     8.15e+05
         968     2.71e-03     3.60e-03     2.48e-02     8.14e+05
         969     2.71e-03     3.60e-03     2.48e-02     8.13e+05
         970     2.70e-03     3.59e-03     2.48e-02     8.11e+05
         971     2.70e-03     3.59e-03     2.47e-02     8.10e+05
         972     2.70e-03     3.58e-03     2.47e-02     8.08e+05
         973     2.69e-03     3.58e-03     2.47e-02     8.07e+05
         974     2.69e-03     3.57e-03     2.47e-02     8.06e+05
         975     2.68e-03     3.57e-03     2.46e-02     8.04e+05
         976     2.68e-03     3.56e-03     2.46e-02     8.03e+05
         977     2.68e-03     3.56e-03     2.46e-02     8.02e+05
         978     2.67e-03     3.55e-03     2.46e-02     8.00e+05
         979     2.67e-03     3.55e-03     2.45e-02     7.99e+05
         980     2.67e-03     3.54e-03     2.45e-02     7.98e+05
         981     2.66e-03     3.54e-03     2.45e-02     7.96e+05
         982     2.66e-03     3.53e-03     2.44e-02     7.95e+05
         983     2.65e-03     3.53e-03     2.44e-02     7.94e+05
         984     2.65e-03     3.52e-03     2.44e-02     7.92e+05
         985     2.65e-03     3.52e-03     2.44e-02     7.91e+05
         986     2.64e-03     3.52e-03     2.43e-02     7.90e+05
         987     2.64e-03     3.51e-03     2.43e-02     7.88e+05
         988     2.63e-03     3.51e-03     2.43e-02     7.87e+05
         989     2.63e-03     3.50e-03     2.43e-02     7.86e+05
         990     2.63e-03     3.50e-03     2.42e-02     7.85e+05
         991     2.62e-03     3.49e-03     2.42e-02     7.83e+05
         992     2.62e-03     3.49e-03     2.42e-02     7.82e+05
         993     2.62e-03     3.48e-03     2.41e-02     7.81e+05
         994     2.61e-03     3.48e-03     2.41e-02     7.79e+05
         995     2.61e-03     3.47e-03     2.41e-02     7.78e+05
         996     2.60e-03     3.47e-03     2.41e-02     7.77e+05
         997     2.60e-03     3.46e-03     2.40e-02     7.75e+05
         998     2.60e-03     3.46e-03     2.40e-02     7.74e+05
         999     2.59e-03     3.45e-03     2.40e-02     7.73e+05
        1000     2.59e-03     3.45e-03     2.40e-02     7.72e+05


==> mass-spring-N10-colspar.txt <==
        Iter        diffK        diffC        diffF          obj
           1     3.09e-01     1.43e+01     1.92e-03     3.78e+03
           2     1.35e-01     1.00e+00     1.09e-03     1.27e+03
           3     5.21e-02     6.44e-01     7.69e-04     6.81e+02
           4     3.22e-02     4.58e-01     5.85e-04     4.27e+02
           5     2.12e-02     3.52e-01     4.67e-04     2.98e+02
           6     1.49e-02     2.83e-01     3.84e-04     2.24e+02
           7     1.11e-02     2.33e-01     3.22e-04     1.77e+02
           8     8.53e-03     1.96e-01     2.73e-04     1.45e+02
           9     6.74e-03     1.66e-01     2.35e-04     1.24e+02
          10     5.42e-03     1.41e-01     2.04e-04     1.08e+02
          11     4.41e-03     1.21e-01     1.80e-04     9.73e+01
          12     3.61e-03     1.04e-01     1.61e-04     8.94e+01
          13     4.62e-03     8.78e-02     1.44e-04     8.28e+01
          14     2.78e-03     7.54e-02     1.33e-04     7.85e+01
          15     2.22e-03     6.51e-02     1.24e-04     7.54e+01
          16     1.78e-03     5.65e-02     1.18e-04     7.32e+01
          17     1.44e-03     4.91e-02     1.13e-04     7.15e+01
          18     1.16e-03     4.29e-02     1.10e-04     7.03e+01
          19     9.38e-04     3.76e-02     1.07e-04     6.93e+01
          20     7.62e-04     3.30e-02     1.05e-04     6.86e+01
          21     6.23e-04     2.91e-02     1.03e-04     6.80e+01
          22     5.11e-04     2.57e-02     1.01e-04     6.76e+01
          23     4.22e-04     2.27e-02     1.00e-04     6.73e+01
          24     3.51e-04     2.01e-02     9.88e-05     6.70e+01
          25     2.94e-04     1.78e-02     9.76e-05     6.68e+01
          26     2.47e-04     1.58e-02     9.65e-05     6.67e+01
          27     2.10e-04     1.40e-02     9.54e-05     6.65e+01
          28     1.79e-04     1.24e-02     9.43e-05     6.64e+01
          29     1.54e-04     1.11e-02     9.32e-05     6.63e+01
          30     1.33e-04     9.83e-03     9.21e-05     6.63e+01
          31     1.16e-04     8.75e-03     9.09e-05     6.62e+01
          32     1.01e-04     7.80e-03     8.98e-05     6.62e+01
          33     8.88e-05     6.95e-03     8.87e-05     6.61e+01
          34     7.81e-05     6.19e-03     8.76e-05     6.61e+01
          35     6.90e-05     5.52e-03     8.65e-05     6.61e+01
          36     6.11e-05     4.93e-03     8.53e-05     6.60e+01
          37     5.42e-05     4.40e-03     8.42e-05     6.60e+01
          38     4.81e-05     3.93e-03     8.31e-05     6.60e+01
          39     4.28e-05     3.51e-03     8.19e-05     6.60e+01
          40     3.82e-05     3.14e-03     8.08e-05     6.60e+01
          41     3.41e-05     2.81e-03     7.97e-05     6.59e+01
          42     3.04e-05     2.51e-03     7.86e-05     6.59e+01
          43     2.72e-05     2.25e-03     7.75e-05     6.59e+01
          44     2.44e-05     2.01e-03     7.64e-05     6.59e+01
          45     2.18e-05     1.80e-03     7.53e-05     6.59e+01
          46     1.96e-05     1.62e-03     7.42e-05     6.59e+01
          47     1.76e-05     1.45e-03     7.31e-05     6.59e+01
          48     1.58e-05     1.30e-03     7.21e-05     6.59e+01
          49     1.42e-05     1.17e-03     7.10e-05     6.59e+01
          50     1.28e-05     1.05e-03     7.00e-05     6.58e+01
          51     1.16e-05     9.48e-04     6.90e-05     6.58e+01
          52     1.05e-05     8.54e-04     6.80e-05     6.58e+01
          53     9.51e-06     7.70e-04     6.70e-05     6.58e+01
          54     8.63e-06     6.95e-04     6.60e-05     6.58e+01
          55     7.86e-06     6.28e-04     6.51e-05     6.58e+01
          56     7.17e-06     5.69e-04     6.41e-05     6.58e+01
          57     6.56e-06     5.15e-04     6.32e-05     6.58e+01
          58     6.03e-06     4.67e-04     6.23e-05     6.58e+01
          59     5.55e-06     4.25e-04     6.14e-05     6.58e+01
          60     5.13e-06     3.86e-04     6.05e-05     6.58e+01
          61     4.76e-06     3.52e-04     5.96e-05     6.58e+01
          62     4.44e-06     3.22e-04     5.88e-05     6.58e+01
          63     4.15e-06     2.94e-04     5.79e-05     6.57e+01
          64     3.90e-06     2.70e-04     5.71e-05     6.57e+01
          65     3.68e-06     2.48e-04     5.63e-05     6.57e+01
          66     3.49e-06     2.28e-04     5.55e-05     6.57e+01
          67     3.32e-06     2.11e-04     5.47e-05     6.57e+01
          68     3.17e-06     1.95e-04     5.40e-05     6.57e+01
          69     3.04e-06     1.81e-04     5.32e-05     6.57e+01
          70     2.93e-06     1.68e-04     5.25e-05     6.57e+01
          71     2.83e-06     1.57e-04     5.17e-05     6.57e+01
          72     2.74e-06     1.47e-04     5.10e-05     6.57e+01
          73     2.66e-06     1.38e-04     5.03e-05     6.57e+01
          74     2.59e-06     1.30e-04     4.96e-05     6.57e+01
          75     2.53e-06     1.22e-04     4.90e-05     6.57e+01
          76     2.48e-06     1.16e-04     4.83e-05     6.57e+01
          77     2.43e-06     1.10e-04     4.76e-05     6.57e+01
          78     2.38e-06     1.04e-04     4.70e-05     6.57e+01
          79     2.34e-06     9.94e-05     4.64e-05     6.57e+01
          80     2.30e-06     9.50e-05     4.58e-05     6.57e+01
          81     2.27e-06     9.10e-05     4.51e-05     6.57e+01
          82     2.24e-06     8.74e-05     4.46e-05     6.56e+01
          83     2.21e-06     8.41e-05     4.40e-05     6.56e+01
          84     2.18e-06     8.11e-05     4.34e-05     6.56e+01
          85     2.16e-06     7.84e-05     4.28e-05     6.56e+01
          86     2.13e-06     7.59e-05     4.23e-05     6.56e+01
          87     2.11e-06     7.36e-05     4.17e-05     6.56e+01
          88     2.09e-06     7.15e-05     4.12e-05     6.56e+01
          89     2.07e-06     6.96e-05     4.07e-05     6.56e+01
          90     2.05e-06     6.78e-05     4.02e-05     6.56e+01
          91     2.03e-06     6.61e-05     3.97e-05     6.56e+01
          92     2.01e-06     6.46e-05     3.92e-05     6.56e+01
          93     1.99e-06     6.32e-05     3.87e-05     6.56e+01
          94     1.97e-06     6.18e-05     3.82e-05     6.56e+01
          95     1.96e-06     6.06e-05     3.77e-05     6.56e+01
          96     1.94e-06     5.94e-05     3.73e-05     6.56e+01
          97     1.92e-06     5.83e-05     3.68e-05     6.56e+01
          98     1.91e-06     5.72e-05     3.64e-05     6.56e+01
          99     1.89e-06     5.63e-05     3.59e-05     6.56e+01
         100     1.88e-06     5.53e-05     3.55e-05     6.56e+01
         101     1.86e-06     5.44e-05     3.51e-05     6.56e+01
         102     1.85e-06     5.36e-05     3.47e-05     6.56e+01
         103     1.84e-06     5.27e-05     3.43e-05     6.56e+01
         104     1.82e-06     5.20e-05     3.39e-05     6.56e+01
         105     1.81e-06     5.12e-05     3.35e-05     6.56e+01
         106     1.80e-06     5.05e-05     3.31e-05     6.56e+01
         107     1.78e-06     4.98e-05     3.27e-05     6.56e+01
         108     1.77e-06     4.91e-05     3.23e-05     6.56e+01
         109     1.76e-06     4.84e-05     3.20e-05     6.56e+01
         110     1.74e-06     4.78e-05     3.16e-05     6.56e+01
         111     1.73e-06     4.72e-05     3.13e-05     6.55e+01
         112     1.72e-06     4.66e-05     3.09e-05     6.55e+01
         113     1.71e-06     4.60e-05     3.06e-05     6.55e+01
         114     1.69e-06     4.54e-05     3.02e-05     6.55e+01
         115     1.68e-06     4.49e-05     2.99e-05     6.55e+01
         116     1.67e-06     4.44e-05     2.96e-05     6.55e+01
         117     1.66e-06     4.38e-05     2.93e-05     6.55e+01
         118     1.65e-06     4.33e-05     2.89e-05     6.55e+01
         119     1.63e-06     4.28e-05     2.86e-05     6.55e+01
         120     1.62e-06     4.23e-05     2.83e-05     6.55e+01
         121     1.61e-06     4.18e-05     2.80e-05     6.55e+01
         122     1.60e-06     4.13e-05     2.77e-05     6.55e+01
         123     1.59e-06     4.09e-05     2.74e-05     6.55e+01
         124     1.58e-06     4.04e-05     2.71e-05     6.55e+01
         125     1.57e-06     3.99e-05     2.69e-05     6.55e+01
         126     1.55e-06     3.95e-05     2.66e-05     6.55e+01
         127     1.54e-06     3.91e-05     2.63e-05     6.55e+01
         128     1.53e-06     3.86e-05     2.61e-05     6.55e+01
         129     1.52e-06     3.82e-05     2.58e-05     6.55e+01
         130     1.51e-06     3.78e-05     2.55e-05     6.55e+01
         131     1.50e-06     3.74e-05     2.53e-05     6.55e+01
         132     1.49e-06     3.70e-05     2.50e-05     6.55e+01
         133     1.48e-06     3.66e-05     2.48e-05     6.55e+01
         134     1.47e-06     3.62e-05     2.45e-05     6.55e+01
         135     1.46e-06     3.58e-05     2.43e-05     6.55e+01
         136     1.45e-06     3.54e-05     2.40e-05     6.55e+01
         137     1.44e-06     3.50e-05     2.38e-05     6.55e+01
         138     1.43e-06     3.47e-05     2.36e-05     6.55e+01
         139     1.42e-06     3.43e-05     2.34e-05     6.55e+01
         140     1.41e-06     3.39e-05     2.31e-05     6.55e+01
         141     1.40e-06     3.36e-05     2.29e-05     6.55e+01
         142     1.39e-06     3.32e-05     2.27e-05     6.55e+01
         143     1.38e-06     3.29e-05     2.25e-05     6.55e+01
         144     1.37e-06     3.25e-05     2.23e-05     6.55e+01
         145     1.36e-06     3.22e-05     2.21e-05     6.55e+01
         146     1.35e-06     3.19e-05     2.19e-05     6.55e+01
         147     1.34e-06     3.15e-05     2.17e-05     6.55e+01
         148     1.33e-06     3.12e-05     2.15e-05     6.55e+01
         149     1.33e-06     3.09e-05     2.13e-05     6.55e+01
         150     1.32e-06     3.06e-05     2.11e-05     6.55e+01
         151     1.31e-06     3.02e-05     2.09e-05     6.55e+01
         152     1.30e-06     2.99e-05     2.07e-05     6.55e+01
         153     1.29e-06     2.96e-05     2.05e-05     6.55e+01
         154     1.28e-06     2.93e-05     2.03e-05     6.55e+01
         155     1.27e-06     2.90e-05     2.01e-05     6.55e+01
         156     1.26e-06     2.87e-05     2.00e-05     6.55e+01
         157     1.25e-06     2.85e-05     1.98e-05     6.55e+01
         158     1.25e-06     2.82e-05     1.96e-05     6.55e+01
         159     1.24e-06     2.79e-05     1.94e-05     6.55e+01
         160     1.23e-06     2.76e-05     1.93e-05     6.55e+01
         161     1.22e-06     2.73e-05     1.91e-05     6.55e+01
         162     1.21e-06     2.71e-05     1.89e-05     6.55e+01
         163     1.20e-06     2.68e-05     1.88e-05     6.55e+01
         164     1.20e-06     2.65e-05     1.86e-05     6.55e+01
         165     1.19e-06     2.63e-05     1.85e-05     6.55e+01
         166     1.18e-06     2.60e-05     1.83e-05     6.55e+01
         167     1.17e-06     2.57e-05     1.82e-05     6.55e+01
         168     1.16e-06     2.55e-05     1.80e-05     6.55e+01
         169     1.16e-06     2.52e-05     1.79e-05     6.55e+01
         170     1.15e-06     2.50e-05     1.77e-05     6.55e+01
         171     1.14e-06     2.48e-05     1.76e-05     6.55e+01
         172     1.13e-06     2.45e-05     1.74e-05     6.55e+01
         173     1.12e-06     2.43e-05     1.73e-05     6.55e+01
         174     1.12e-06     2.40e-05     1.71e-05     6.55e+01
         175     1.11e-06     2.38e-05     1.70e-05     6.54e+01
         176     1.10e-06     2.36e-05     1.68e-05     6.54e+01
         177     1.09e-06     2.33e-05     1.67e-05     6.54e+01
         178     1.09e-06     2.31e-05     1.66e-05     6.54e+01
         179     1.08e-06     2.29e-05     1.64e-05     6.54e+01
         180     1.07e-06     2.27e-05     1.63e-05     6.54e+01
         181     1.06e-06     2.25e-05     1.62e-05     6.54e+01
         182     1.06e-06     2.23e-05     1.61e-05     6.54e+01
         183     1.05e-06     2.20e-05     1.59e-05     6.54e+01
         184     1.04e-06     2.18e-05     1.58e-05     6.54e+01
         185     1.04e-06     2.16e-05     1.57e-05     6.54e+01
         186     1.03e-06     2.14e-05     1.56e-05     6.54e+01
         187     1.02e-06     2.12e-05     1.54e-05     6.54e+01
         188     1.02e-06     2.10e-05     1.53e-05     6.54e+01
         189     1.01e-06     2.08e-05     1.52e-05     6.54e+01
         190     1.00e-06     2.06e-05     1.51e-05     6.54e+01
         191     9.95e-07     2.04e-05     1.50e-05     6.54e+01
         192     9.88e-07     2.03e-05     1.48e-05     6.54e+01
         193     9.82e-07     2.01e-05     1.47e-05     6.54e+01
         194     9.75e-07     1.99e-05     1.46e-05     6.54e+01
         195     9.69e-07     1.97e-05     1.45e-05     6.54e+01
         196     9.62e-07     1.95e-05     1.44e-05     6.54e+01
         197     9.56e-07     1.93e-05     1.43e-05     6.54e+01
         198     9.49e-07     1.92e-05     1.42e-05     6.54e+01
         199     9.43e-07     1.90e-05     1.41e-05     6.54e+01
         200     9.37e-07     1.88e-05     1.40e-05     6.54e+01
         201     9.30e-07     1.86e-05     1.39e-05     6.54e+01
         202     9.24e-07     1.85e-05     1.38e-05     6.54e+01
         203     9.18e-07     1.83e-05     1.37e-05     6.54e+01
         204     9.12e-07     1.81e-05     1.36e-05     6.54e+01
         205     9.06e-07     1.80e-05     1.35e-05     6.54e+01
         206     9.00e-07     1.78e-05     1.34e-05     6.54e+01
         207     8.93e-07     1.77e-05     1.33e-05     6.54e+01
         208     8.88e-07     1.75e-05     1.32e-05     6.54e+01
         209     8.82e-07     1.74e-05     1.31e-05     6.54e+01
         210     8.76e-07     1.72e-05     1.30e-05     6.54e+01
         211     8.70e-07     1.70e-05     1.29e-05     6.54e+01
         212     8.64e-07     1.69e-05     1.28e-05     6.54e+01
         213     8.58e-07     1.67e-05     1.27e-05     6.54e+01
         214     8.52e-07     1.66e-05     1.26e-05     6.54e+01
         215     8.47e-07     1.65e-05     1.25e-05     6.54e+01
         216     8.41e-07     1.63e-05     1.24e-05     6.54e+01
         217     8.36e-07     1.62e-05     1.23e-05     6.54e+01
         218     8.30e-07     1.60e-05     1.22e-05     6.54e+01
         219     8.24e-07     1.59e-05     1.21e-05     6.54e+01
         220     8.19e-07     1.57e-05     1.21e-05     6.54e+01
         221     8.13e-07     1.56e-05     1.20e-05     6.54e+01
         222     8.08e-07     1.55e-05     1.19e-05     6.54e+01
         223     8.03e-07     1.53e-05     1.18e-05     6.54e+01
         224     7.97e-07     1.52e-05     1.17e-05     6.54e+01
         225     7.92e-07     1.51e-05     1.16e-05     6.54e+01
         226     7.87e-07     1.50e-05     1.16e-05     6.54e+01
         227     7.81e-07     1.48e-05     1.15e-05     6.54e+01
         228     7.76e-07     1.47e-05     1.14e-05     6.54e+01
         229     7.71e-07     1.46e-05     1.13e-05     6.54e+01
         230     7.66e-07     1.45e-05     1.12e-05     6.54e+01
         231     7.61e-07     1.43e-05     1.12e-05     6.54e+01
         232     7.56e-07     1.42e-05     1.11e-05     6.54e+01
         233     7.51e-07     1.41e-05     1.10e-05     6.54e+01
         234     7.46e-07     1.40e-05     1.09e-05     6.54e+01
         235     7.41e-07     1.39e-05     1.08e-05     6.54e+01
         236     7.36e-07     1.37e-05     1.08e-05     6.54e+01
         237     7.31e-07     1.36e-05     1.07e-05     6.54e+01
         238     7.26e-07     1.35e-05     1.06e-05     6.54e+01
         239     7.21e-07     1.34e-05     1.06e-05     6.54e+01
         240     7.17e-07     1.33e-05     1.05e-05     6.54e+01
         241     7.12e-07     1.32e-05     1.04e-05     6.54e+01
         242     7.07e-07     1.31e-05     1.03e-05     6.54e+01
         243     7.02e-07     1.30e-05     1.03e-05     6.54e+01
         244     6.98e-07     1.29e-05     1.02e-05     6.54e+01
         245     6.93e-07     1.27e-05     1.01e-05     6.54e+01
         246     6.88e-07     1.26e-05     1.01e-05     6.54e+01
         247     6.84e-07     1.25e-05     9.99e-06     6.54e+01
         248     6.79e-07     1.24e-05     9.92e-06     6.54e+01
         249     6.75e-07     1.23e-05     9.86e-06     6.54e+01
         250     6.70e-07     1.22e-05     9.79e-06     6.54e+01
         251     6.66e-07     1.21e-05     9.72e-06     6.54e+01
         252     6.62e-07     1.20e-05     9.66e-06     6.54e+01
         253     6.57e-07     1.19e-05     9.59e-06     6.54e+01
         254     6.53e-07     1.18e-05     9.53e-06     6.54e+01
         255     6.49e-07     1.18e-05     9.47e-06     6.54e+01
         256     6.44e-07     1.17e-05     9.40e-06     6.54e+01
         257     6.40e-07     1.16e-05     9.34e-06     6.54e+01
         258     6.36e-07     1.15e-05     9.28e-06     6.54e+01
         259     6.32e-07     1.14e-05     9.22e-06     6.54e+01
         260     6.27e-07     1.13e-05     9.16e-06     6.54e+01
         261     6.23e-07     1.12e-05     9.10e-06     6.54e+01
         262     6.19e-07     1.11e-05     9.04e-06     6.54e+01
         263     6.15e-07     1.10e-05     8.98e-06     6.54e+01
         264     6.11e-07     1.09e-05     8.92e-06     6.54e+01
         265     6.07e-07     1.09e-05     8.86e-06     6.54e+01
         266     6.03e-07     1.08e-05     8.80e-06     6.54e+01
         267     5.99e-07     1.07e-05     8.74e-06     6.54e+01
         268     5.95e-07     1.06e-05     8.68e-06     6.54e+01
         269     5.91e-07     1.05e-05     8.63e-06     6.54e+01
         270     5.87e-07     1.04e-05     8.57e-06     6.54e+01
         271     5.83e-07     1.04e-05     8.52e-06     6.54e+01
         272     5.79e-07     1.03e-05     8.46e-06     6.54e+01
         273     5.76e-07     1.02e-05     8.40e-06     6.54e+01
         274     5.72e-07     1.01e-05     8.35e-06     6.54e+01
         275     5.68e-07     1.00e-05     8.30e-06     6.54e+01
         276     5.64e-07     9.96e-06     8.24e-06     6.54e+01
         277     5.61e-07     9.88e-06     8.19e-06     6.54e+01
         278     5.57e-07     9.81e-06     8.14e-06     6.54e+01
         279     5.53e-07     9.73e-06     8.08e-06     6.54e+01
         280     5.49e-07     9.66e-06     8.03e-06     6.54e+01
         281     5.46e-07     9.58e-06     7.98e-06     6.54e+01
         282     5.42e-07     9.51e-06     7.93e-06     6.54e+01
         283     5.39e-07     9.44e-06     7.88e-06     6.54e+01
         284     5.35e-07     9.37e-06     7.83e-06     6.54e+01
         285     5.32e-07     9.29e-06     7.78e-06     6.54e+01
         286     5.28e-07     9.22e-06     7.73e-06     6.54e+01
         287     5.25e-07     9.15e-06     7.68e-06     6.54e+01
         288     5.21e-07     9.09e-06     7.63e-06     6.54e+01
         289     5.18e-07     9.02e-06     7.58e-06     6.54e+01
         290     5.14e-07     8.95e-06     7.53e-06     6.54e+01
         291     5.11e-07     8.88e-06     7.48e-06     6.54e+01
         292     5.08e-07     8.82e-06     7.43e-06     6.54e+01
         293     5.04e-07     8.75e-06     7.39e-06     6.54e+01
         294     5.01e-07     8.68e-06     7.34e-06     6.54e+01
         295     4.98e-07     8.62e-06     7.29e-06     6.54e+01
         296     4.94e-07     8.56e-06     7.25e-06     6.54e+01
         297     4.91e-07     8.49e-06     7.20e-06     6.54e+01
         298     4.88e-07     8.43e-06     7.16e-06     6.54e+01
         299     4.85e-07     8.37e-06     7.11e-06     6.54e+01
         300     4.81e-07     8.30e-06     7.07e-06     6.54e+01
         301     4.78e-07     8.24e-06     7.02e-06     6.54e+01
         302     4.75e-07     8.18e-06     6.98e-06     6.54e+01
         303     4.72e-07     8.12e-06     6.93e-06     6.54e+01
         304     4.69e-07     8.06e-06     6.89e-06     6.54e+01
         305     4.66e-07     8.00e-06     6.85e-06     6.54e+01
         306     4.63e-07     7.94e-06     6.80e-06     6.54e+01
         307     4.60e-07     7.89e-06     6.76e-06     6.54e+01
         308     4.57e-07     7.83e-06     6.72e-06     6.54e+01
         309     4.54e-07     7.77e-06     6.68e-06     6.54e+01
         310     4.51e-07     7.71e-06     6.63e-06     6.54e+01
         311     4.48e-07     7.66e-06     6.59e-06     6.54e+01
         312     4.45e-07     7.60e-06     6.55e-06     6.54e+01
         313     4.42e-07     7.55e-06     6.51e-06     6.54e+01
         314     4.39e-07     7.49e-06     6.47e-06     6.54e+01
         315     4.36e-07     7.44e-06     6.43e-06     6.54e+01
         316     4.33e-07     7.38e-06     6.39e-06     6.54e+01
         317     4.30e-07     7.33e-06     6.35e-06     6.54e+01
         318     4.28e-07     7.28e-06     6.31e-06     6.54e+01
         319     4.25e-07     7.22e-06     6.27e-06     6.54e+01
         320     4.22e-07     7.17e-06     6.23e-06     6.54e+01
         321     4.19e-07     7.12e-06     6.19e-06     6.54e+01
         322     4.17e-07     7.07e-06     6.16e-06     6.54e+01
         323     4.14e-07     7.02e-06     6.12e-06     6.54e+01
         324     4.11e-07     6.97e-06     6.08e-06     6.54e+01
         325     4.08e-07     6.92e-06     6.04e-06     6.54e+01
         326     4.06e-07     6.87e-06     6.00e-06     6.54e+01
         327     4.03e-07     6.82e-06     5.97e-06     6.54e+01
         328     4.00e-07     6.77e-06     5.93e-06     6.54e+01
         329     3.98e-07     6.72e-06     5.89e-06     6.54e+01
         330     3.95e-07     6.68e-06     5.86e-06     6.54e+01
         331     3.93e-07     6.63e-06     5.82e-06     6.54e+01
         332     3.90e-07     6.58e-06     5.79e-06     6.54e+01
         333     3.87e-07     6.53e-06     5.75e-06     6.54e+01
         334     3.85e-07     6.49e-06     5.72e-06     6.54e+01
         335     3.82e-07     6.44e-06     5.68e-06     6.54e+01
         336     3.80e-07     6.40e-06     5.65e-06     6.54e+01
         337     3.77e-07     6.35e-06     5.61e-06     6.54e+01
         338     3.75e-07     6.31e-06     5.58e-06     6.54e+01
         339     3.72e-07     6.26e-06     5.54e-06     6.54e+01
         340     3.70e-07     6.22e-06     5.51e-06     6.54e+01
         341     3.68e-07     6.17e-06     5.48e-06     6.54e+01
         342     3.65e-07     6.13e-06     5.44e-06     6.54e+01
         343     3.63e-07     6.09e-06     5.41e-06     6.54e+01
         344     3.60e-07     6.05e-06     5.38e-06     6.54e+01
         345     3.58e-07     6.00e-06     5.34e-06     6.54e+01
         346     3.56e-07     5.96e-06     5.31e-06     6.54e+01
         347     3.53e-07     5.92e-06     5.28e-06     6.54e+01
         348     3.51e-07     5.88e-06     5.25e-06     6.54e+01
         349     3.49e-07     5.84e-06     5.21e-06     6.54e+01
         350     3.46e-07     5.80e-06     5.18e-06     6.54e+01
         351     3.44e-07     5.76e-06     5.15e-06     6.54e+01
         352     3.42e-07     5.72e-06     5.12e-06     6.54e+01
         353     3.40e-07     5.68e-06     5.09e-06     6.54e+01
         354     3.38e-07     5.64e-06     5.06e-06     6.54e+01
         355     3.35e-07     5.60e-06     5.03e-06     6.54e+01
         356     3.33e-07     5.56e-06     5.00e-06     6.54e+01
         357     3.31e-07     5.52e-06     0.00e+00     6.54e+01
         358     2.50e-07     4.58e-06     0.00e+00     6.54e+01
         359     1.93e-07     3.85e-06     0.00e+00     6.54e+01
         360     1.51e-07     3.27e-06     0.00e+00     6.54e+01
         361     1.19e-07     2.80e-06     4.97e-06     6.54e+01
         362     1.69e-07     3.22e-06     0.00e+00     6.54e+01
         363     1.28e-07     2.72e-06     0.00e+00     6.54e+01
         364     9.94e-08     2.32e-06     0.00e+00     6.54e+01
         365     7.81e-08     2.00e-06     0.00e+00     6.54e+01
         366     6.18e-08     1.73e-06     0.00e+00     6.54e+01
         367     4.92e-08     1.50e-06     0.00e+00     6.54e+01
         368     3.93e-08     1.31e-06     0.00e+00     6.54e+01
         369     3.16e-08     1.15e-06     0.00e+00     6.54e+01
         370     2.55e-08     1.01e-06     0.00e+00     6.54e+01
         371     2.06e-08     8.91e-07     0.00e+00     6.54e+01
         372     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         373     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         374     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         375     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         376     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         377     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         378     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         379     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         380     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         381     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         382     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         383     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         384     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         385     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         386     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         387     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         388     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         389     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         390     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         391     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         392     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         393     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         394     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         395     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         396     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         397     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         398     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         399     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         400     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         401     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         402     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         403     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         404     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         405     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         406     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         407     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         408     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         409     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         410     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         411     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         412     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         413     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         414     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         415     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         416     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         417     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         418     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         419     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         420     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         421     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         422     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         423     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         424     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         425     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         426     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         427     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         428     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         429     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         430     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         431     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         432     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         433     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         434     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         435     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         436     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         437     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         438     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         439     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         440     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         441     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         442     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         443     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         444     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         445     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         446     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         447     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         448     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         449     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         450     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         451     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         452     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         453     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         454     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         455     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         456     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         457     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         458     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         459     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         460     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         461     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         462     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         463     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         464     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         465     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         466     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         467     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         468     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         469     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         470     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         471     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         472     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         473     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         474     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         475     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         476     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         477     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         478     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         479     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         480     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         481     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         482     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         483     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         484     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         485     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         486     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         487     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         488     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         489     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         490     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         491     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         492     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         493     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         494     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         495     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         496     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         497     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         498     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         499     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         500     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         501     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         502     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         503     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         504     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         505     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         506     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         507     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         508     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         509     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         510     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         511     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         512     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         513     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         514     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         515     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         516     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         517     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         518     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         519     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         520     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         521     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         522     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         523     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         524     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         525     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         526     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         527     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         528     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         529     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         530     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         531     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         532     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         533     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         534     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         535     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         536     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         537     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         538     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         539     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         540     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         541     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         542     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         543     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         544     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         545     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         546     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         547     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         548     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         549     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         550     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         551     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         552     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         553     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         554     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         555     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         556     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         557     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         558     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         559     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         560     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         561     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         562     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         563     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         564     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         565     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         566     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         567     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         568     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         569     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         570     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         571     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         572     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         573     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         574     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         575     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         576     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         577     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         578     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         579     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         580     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         581     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         582     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         583     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         584     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         585     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         586     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         587     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         588     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         589     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         590     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         591     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         592     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         593     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         594     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         595     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         596     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         597     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         598     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         599     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         600     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         601     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         602     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         603     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         604     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         605     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         606     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         607     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         608     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         609     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         610     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         611     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         612     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         613     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         614     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         615     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         616     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         617     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         618     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         619     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         620     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         621     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         622     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         623     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         624     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         625     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         626     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         627     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         628     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         629     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         630     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         631     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         632     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         633     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         634     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         635     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         636     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         637     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         638     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         639     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         640     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         641     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         642     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         643     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         644     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         645     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         646     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         647     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         648     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         649     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         650     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         651     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         652     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         653     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         654     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         655     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         656     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         657     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         658     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         659     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         660     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         661     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         662     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         663     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         664     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         665     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         666     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         667     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         668     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         669     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         670     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         671     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         672     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         673     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         674     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         675     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         676     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         677     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         678     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         679     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         680     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         681     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         682     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         683     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         684     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         685     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         686     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         687     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         688     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         689     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         690     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         691     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         692     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         693     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         694     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         695     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         696     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         697     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         698     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         699     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         700     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         701     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         702     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         703     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         704     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         705     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         706     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         707     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         708     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         709     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         710     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         711     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         712     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         713     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         714     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         715     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         716     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         717     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         718     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         719     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         720     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         721     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         722     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         723     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         724     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         725     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         726     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         727     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         728     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         729     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         730     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         731     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         732     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         733     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         734     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         735     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         736     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         737     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         738     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         739     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         740     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         741     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         742     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         743     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         744     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         745     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         746     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         747     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         748     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         749     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         750     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         751     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         752     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         753     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         754     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         755     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         756     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         757     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         758     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         759     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         760     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         761     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         762     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         763     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         764     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         765     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         766     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         767     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         768     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         769     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         770     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         771     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         772     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         773     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         774     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         775     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         776     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         777     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         778     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         779     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         780     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         781     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         782     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         783     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         784     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         785     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         786     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         787     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         788     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         789     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         790     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         791     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         792     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         793     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         794     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         795     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         796     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         797     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         798     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         799     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         800     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         801     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         802     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         803     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         804     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         805     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         806     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         807     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         808     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         809     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         810     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         811     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         812     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         813     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         814     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         815     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         816     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         817     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         818     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         819     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         820     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         821     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         822     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         823     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         824     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         825     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         826     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         827     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         828     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         829     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         830     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         831     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         832     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         833     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         834     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         835     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         836     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         837     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         838     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         839     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         840     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         841     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         842     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         843     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         844     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         845     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         846     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         847     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         848     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         849     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         850     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         851     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         852     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         853     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         854     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         855     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         856     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         857     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         858     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         859     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         860     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         861     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         862     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         863     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         864     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         865     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         866     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         867     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         868     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         869     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         870     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         871     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         872     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         873     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         874     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         875     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         876     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         877     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         878     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         879     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         880     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         881     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         882     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         883     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         884     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         885     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         886     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         887     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         888     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         889     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         890     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         891     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         892     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         893     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         894     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         895     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         896     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         897     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         898     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         899     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         900     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         901     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         902     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         903     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         904     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         905     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         906     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         907     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         908     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         909     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         910     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         911     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         912     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         913     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         914     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         915     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         916     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         917     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         918     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         919     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         920     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         921     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         922     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         923     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         924     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         925     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         926     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         927     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         928     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         929     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         930     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         931     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         932     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         933     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         934     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         935     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         936     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         937     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         938     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         939     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         940     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         941     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         942     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         943     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         944     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         945     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         946     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         947     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         948     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         949     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         950     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         951     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         952     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         953     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         954     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         955     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         956     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         957     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         958     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         959     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         960     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         961     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         962     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         963     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         964     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         965     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         966     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         967     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         968     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         969     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         970     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         971     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         972     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         973     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         974     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         975     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         976     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         977     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         978     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         979     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         980     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         981     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         982     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         983     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         984     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         985     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         986     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         987     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         988     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         989     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         990     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         991     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         992     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         993     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         994     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         995     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         996     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         997     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         998     0.00e+00     0.00e+00     0.00e+00     0.00e+00
         999     0.00e+00     0.00e+00     0.00e+00     0.00e+00
        1000     0.00e+00     0.00e+00     0.00e+00     0.00e+00


==> mass-spring-N10-rowspar.txt <==
        Iter        diffK        diffC        diffF          obj
           1     3.09e-01     1.41e+01     7.01e-04     5.47e+02
           2     1.16e-02     6.67e-02     6.75e-04     5.21e+02
           3     8.63e-03     6.58e-02     6.56e-04     5.05e+02
           4     6.45e-03     6.54e-02     6.41e-04     4.94e+02
           5     4.83e-03     6.50e-02     6.28e-04     4.87e+02
           6     3.65e-03     6.48e-02     6.17e-04     4.82e+02
           7     2.78e-03     6.47e-02     6.07e-04     4.77e+02
           8     2.17e-03     6.45e-02     5.97e-04     4.73e+02
           9     1.74e-03     6.44e-02     5.87e-04     4.69e+02
          10     1.46e-03     6.43e-02     5.78e-04     4.66e+02
          11     1.29e-03     6.41e-02     5.68e-04     4.62e+02
          12     1.20e-03     6.40e-02     5.59e-04     4.59e+02
          13     1.17e-03     6.39e-02     5.50e-04     4.56e+02
          14     1.17e-03     6.38e-02     5.41e-04     4.52e+02
          15     1.19e-03     6.37e-02     5.32e-04     4.49e+02
          16     1.22e-03     6.36e-02     5.23e-04     4.46e+02
          17     1.27e-03     6.35e-02     5.14e-04     4.43e+02
          18     1.31e-03     6.34e-02     5.06e-04     4.39e+02
          19     1.35e-03     6.33e-02     4.97e-04     4.36e+02
          20     1.40e-03     6.32e-02     4.88e-04     4.33e+02
          21     1.45e-03     6.31e-02     4.80e-04     4.29e+02
          22     1.49e-03     6.30e-02     4.71e-04     4.26e+02
          23     1.54e-03     6.29e-02     4.63e-04     4.22e+02
          24     1.58e-03     6.28e-02     4.55e-04     4.19e+02
          25     1.63e-03     6.27e-02     4.46e-04     4.16e+02
          26     1.67e-03     6.26e-02     4.38e-04     4.12e+02
          27     1.71e-03     6.24e-02     4.30e-04     4.09e+02
          28     1.75e-03     6.23e-02     4.22e-04     4.05e+02
          29     1.79e-03     6.22e-02     4.14e-04     4.02e+02
          30     1.82e-03     6.20e-02     4.06e-04     3.98e+02
          31     1.86e-03     6.18e-02     3.98e-04     3.95e+02
          32     1.89e-03     6.17e-02     3.90e-04     3.91e+02
          33     1.92e-03     6.15e-02     3.83e-04     3.88e+02
          34     1.95e-03     6.13e-02     3.75e-04     3.85e+02
          35     1.98e-03     6.11e-02     3.67e-04     3.81e+02
          36     2.01e-03     6.08e-02     3.60e-04     3.78e+02
          37     2.03e-03     6.06e-02     3.53e-04     3.74e+02
          38     2.05e-03     6.03e-02     3.45e-04     3.71e+02
          39     2.07e-03     6.00e-02     3.38e-04     3.67e+02
          40     2.09e-03     5.97e-02     3.31e-04     3.64e+02
          41     2.11e-03     5.94e-02     3.24e-04     3.60e+02
          42     2.12e-03     5.91e-02     3.17e-04     3.57e+02
          43     2.13e-03     5.87e-02     3.10e-04     3.54e+02
          44     2.14e-03     5.83e-02     3.03e-04     3.50e+02
          45     2.15e-03     5.80e-02     2.96e-04     3.47e+02
          46     2.16e-03     5.76e-02     2.89e-04     3.44e+02
          47     2.16e-03     5.71e-02     2.83e-04     3.40e+02
          48     2.17e-03     5.67e-02     2.76e-04     3.37e+02
          49     2.17e-03     5.63e-02     2.70e-04     3.34e+02
          50     2.17e-03     5.58e-02     2.64e-04     3.31e+02
          51     2.16e-03     5.53e-02     2.58e-04     3.28e+02
          52     2.16e-03     5.48e-02     2.52e-04     3.24e+02
          53     2.15e-03     5.44e-02     2.46e-04     3.21e+02
          54     2.15e-03     5.38e-02     2.40e-04     3.18e+02
          55     2.14e-03     5.33e-02     2.35e-04     3.15e+02
          56     2.13e-03     5.28e-02     2.29e-04     3.13e+02
          57     2.12e-03     5.23e-02     2.24e-04     3.10e+02
          58     2.10e-03     5.17e-02     2.19e-04     3.07e+02
          59     2.09e-03     5.12e-02     2.14e-04     3.04e+02
          60     2.07e-03     5.07e-02     2.09e-04     3.02e+02
          61     2.06e-03     5.01e-02     2.04e-04     2.99e+02
          62     2.04e-03     4.96e-02     2.00e-04     2.96e+02
          63     2.02e-03     4.90e-02     1.96e-04     2.94e+02
          64     2.01e-03     4.85e-02     1.91e-04     2.91e+02
          65     1.99e-03     4.79e-02     1.87e-04     2.89e+02
          66     1.97e-03     4.74e-02     1.83e-04     2.86e+02
          67     1.95e-03     4.69e-02     1.79e-04     2.84e+02
          68     1.93e-03     4.64e-02     1.76e-04     2.82e+02
          69     1.91e-03     4.58e-02     1.72e-04     2.80e+02
          70     1.88e-03     4.53e-02     1.69e-04     2.77e+02
          71     1.86e-03     4.48e-02     1.66e-04     2.75e+02
          72     1.84e-03     4.44e-02     1.63e-04     2.73e+02
          73     1.82e-03     4.39e-02     1.60e-04     2.71e+02
          74     1.80e-03     4.34e-02     1.57e-04     2.69e+02
          75     1.78e-03     4.30e-02     1.54e-04     2.67e+02
          76     1.76e-03     4.25e-02     1.51e-04     2.65e+02
          77     1.74e-03     4.21e-02     1.49e-04     2.64e+02
          78     1.72e-03     4.17e-02     1.47e-04     2.62e+02
          79     1.70e-03     4.13e-02     1.45e-04     2.60e+02
          80     1.68e-03     4.09e-02     1.42e-04     2.58e+02
          81     1.66e-03     4.05e-02     1.40e-04     2.56e+02
          82     1.64e-03     4.02e-02     1.39e-04     2.55e+02
          83     1.63e-03     3.98e-02     1.37e-04     2.53e+02
          84     1.61e-03     3.95e-02     1.35e-04     2.51e+02
          85     1.59e-03     3.92e-02     1.33e-04     2.50e+02
          86     1.58e-03     3.89e-02     1.32e-04     2.48e+02
          87     1.56e-03     3.86e-02     1.30e-04     2.47e+02
          88     1.55e-03     3.83e-02     1.29e-04     2.45e+02
          89     1.53e-03     3.80e-02     1.28e-04     2.44e+02
          90     1.52e-03     3.78e-02     1.26e-04     2.42e+02
          91     1.51e-03     3.75e-02     1.25e-04     2.41e+02
          92     1.50e-03     3.73e-02     1.24e-04     2.39e+02
          93     1.48e-03     3.71e-02     1.23e-04     2.38e+02
          94     1.47e-03     3.68e-02     1.22e-04     2.36e+02
          95     1.46e-03     3.66e-02     1.21e-04     2.35e+02
          96     1.45e-03     3.65e-02     1.20e-04     2.34e+02
          97     1.45e-03     3.63e-02     1.19e-04     2.32e+02
          98     1.44e-03     3.61e-02     1.18e-04     2.31e+02
          99     1.43e-03     3.59e-02     1.17e-04     2.30e+02
         100     1.42e-03     3.58e-02     1.17e-04     2.28e+02
         101     1.42e-03     3.56e-02     1.16e-04     2.27e+02
         102     1.41e-03     3.55e-02     1.15e-04     2.26e+02
         103     1.41e-03     3.53e-02     1.15e-04     2.24e+02
         104     1.40e-03     3.52e-02     1.14e-04     2.23e+02
         105     1.40e-03     3.51e-02     1.13e-04     2.22e+02
         106     1.39e-03     3.50e-02     1.13e-04     2.21e+02
         107     1.39e-03     3.48e-02     1.12e-04     2.19e+02
         108     1.39e-03     3.47e-02     1.11e-04     2.18e+02
         109     1.38e-03     3.46e-02     1.11e-04     2.17e+02
         110     1.38e-03     3.45e-02     1.10e-04     2.16e+02
         111     1.38e-03     3.44e-02     1.10e-04     2.15e+02
         112     1.38e-03     3.43e-02     1.09e-04     2.13e+02
         113     1.37e-03     3.42e-02     1.09e-04     2.12e+02
         114     1.37e-03     3.41e-02     1.08e-04     2.11e+02
         115     1.37e-03     3.41e-02     1.08e-04     2.10e+02
         116     1.37e-03     3.40e-02     1.08e-04     2.09e+02
         117     1.37e-03     3.39e-02     1.07e-04     2.07e+02
         118     1.37e-03     3.38e-02     1.07e-04     2.06e+02
         119     1.37e-03     3.37e-02     1.06e-04     2.05e+02
         120     1.37e-03     3.37e-02     1.06e-04     2.04e+02
         121     1.37e-03     3.36e-02     1.06e-04     2.03e+02
         122     1.37e-03     3.35e-02     1.05e-04     2.02e+02
         123     1.37e-03     3.34e-02     1.05e-04     2.00e+02
         124     1.37e-03     3.34e-02     1.05e-04     1.99e+02
         125     1.37e-03     3.33e-02     1.04e-04     1.98e+02
         126     1.37e-03     3.32e-02     1.04e-04     1.97e+02
         127     1.37e-03     3.31e-02     1.04e-04     1.96e+02
         128     1.37e-03     3.31e-02     1.04e-04     1.95e+02
         129     1.37e-03     3.30e-02     1.04e-04     1.93e+02
         130     1.37e-03     3.29e-02     1.03e-04     1.92e+02
         131     1.37e-03     3.29e-02     1.03e-04     1.91e+02
         132     1.37e-03     3.28e-02     1.03e-04     1.90e+02
         133     1.37e-03     3.27e-02     1.03e-04     1.89e+02
         134     1.37e-03     3.27e-02     1.03e-04     1.88e+02
         135     1.37e-03     3.26e-02     1.03e-04     1.87e+02
         136     1.37e-03     3.25e-02     1.03e-04     1.86e+02
         137     1.37e-03     3.25e-02     1.02e-04     1.85e+02
         138     1.37e-03     3.24e-02     1.02e-04     1.83e+02
         139     1.37e-03     3.23e-02     1.02e-04     1.82e+02
         140     1.38e-03     3.23e-02     1.02e-04     1.81e+02
         141     1.38e-03     3.22e-02     1.02e-04     1.80e+02
         142     1.38e-03     3.21e-02     1.02e-04     1.79e+02
         143     1.38e-03     3.21e-02     1.02e-04     1.78e+02
         144     1.38e-03     3.20e-02     1.02e-04     1.77e+02
         145     1.38e-03     3.19e-02     1.02e-04     1.76e+02
         146     1.38e-03     3.19e-02     1.02e-04     1.75e+02
         147     1.38e-03     3.18e-02     1.02e-04     1.74e+02
         148     1.38e-03     3.17e-02     1.02e-04     1.73e+02
         149     1.38e-03     3.17e-02     1.02e-04     1.71e+02
         150     1.38e-03     3.16e-02     1.02e-04     1.70e+02
         151     1.38e-03     3.15e-02     1.03e-04     1.69e+02
         152     1.38e-03     3.15e-02     1.03e-04     1.68e+02
         153     1.38e-03     3.14e-02     1.03e-04     1.67e+02
         154     1.37e-03     3.13e-02     1.03e-04     1.66e+02
         155     1.37e-03     3.13e-02     1.03e-04     1.65e+02
         156     1.37e-03     3.12e-02     1.03e-04     1.64e+02
         157     1.37e-03     3.11e-02     1.03e-04     1.63e+02
         158     1.37e-03     3.11e-02     1.03e-04     1.62e+02
         159     1.37e-03     3.10e-02     1.04e-04     1.61e+02
         160     1.37e-03     3.09e-02     1.04e-04     1.60e+02
         161     1.37e-03     3.08e-02     1.04e-04     1.59e+02
         162     1.37e-03     3.08e-02     1.04e-04     1.58e+02
         163     1.37e-03     3.07e-02     1.04e-04     1.57e+02
         164     1.36e-03     3.06e-02     1.05e-04     1.56e+02
         165     1.36e-03     3.06e-02     1.05e-04     1.55e+02
         166     1.36e-03     3.05e-02     1.05e-04     1.54e+02
         167     1.36e-03     3.04e-02     1.05e-04     1.53e+02
         168     1.36e-03     3.03e-02     1.05e-04     1.52e+02
         169     1.36e-03     3.03e-02     1.06e-04     1.51e+02
         170     1.35e-03     3.02e-02     1.06e-04     1.50e+02
         171     1.35e-03     3.01e-02     1.06e-04     1.49e+02
         172     1.35e-03     3.00e-02     1.06e-04     1.48e+02
         173     1.35e-03     2.99e-02     1.06e-04     1.47e+02
         174     1.34e-03     2.99e-02     1.07e-04     1.46e+02
         175     1.34e-03     2.98e-02     1.07e-04     1.45e+02
         176     1.34e-03     2.97e-02     1.07e-04     1.44e+02
         177     1.33e-03     2.96e-02     1.07e-04     1.43e+02
         178     1.33e-03     2.95e-02     1.08e-04     1.42e+02
         179     1.33e-03     2.94e-02     1.08e-04     1.41e+02
         180     1.32e-03     2.94e-02     1.08e-04     1.40e+02
         181     1.32e-03     2.93e-02     1.08e-04     1.39e+02
         182     1.32e-03     2.92e-02     1.09e-04     1.38e+02
         183     1.31e-03     2.91e-02     1.09e-04     1.37e+02
         184     1.31e-03     2.90e-02     1.09e-04     1.37e+02
         185     1.30e-03     2.89e-02     1.09e-04     1.36e+02
         186     1.30e-03     2.88e-02     1.10e-04     1.35e+02
         187     1.29e-03     2.87e-02     1.10e-04     1.34e+02
         188     1.29e-03     2.86e-02     1.10e-04     1.33e+02
         189     1.28e-03     2.85e-02     1.10e-04     1.32e+02
         190     1.28e-03     2.84e-02     1.11e-04     1.31e+02
         191     1.27e-03     2.83e-02     1.11e-04     1.30e+02
         192     1.27e-03     2.82e-02     1.11e-04     1.30e+02
         193     1.26e-03     2.81e-02     1.11e-04     1.29e+02
         194     1.26e-03     2.80e-02     1.12e-04     1.28e+02
         195     1.25e-03     2.79e-02     1.12e-04     1.27e+02
         196     1.24e-03     2.78e-02     1.12e-04     1.26e+02
         197     1.24e-03     2.77e-02     1.12e-04     1.25e+02
         198     1.23e-03     2.75e-02     1.12e-04     1.25e+02
         199     1.22e-03     2.74e-02     1.13e-04     1.24e+02
         200     1.22e-03     2.73e-02     1.13e-04     1.23e+02
         201     1.21e-03     2.72e-02     1.13e-04     1.22e+02
         202     1.20e-03     2.71e-02     1.13e-04     1.21e+02
         203     1.19e-03     2.70e-02     1.13e-04     1.21e+02
         204     1.19e-03     2.68e-02     1.14e-04     1.20e+02
         205     1.18e-03     2.67e-02     1.14e-04     1.19e+02
         206     1.17e-03     2.66e-02     1.14e-04     1.18e+02
         207     1.16e-03     2.64e-02     1.14e-04     1.18e+02
         208     1.15e-03     2.63e-02     1.14e-04     1.17e+02
         209     1.15e-03     2.62e-02     1.14e-04     1.16e+02
         210     1.14e-03     2.61e-02     1.15e-04     1.15e+02
         211     3.24e-03     2.59e-02     1.14e-04     1.14e+02
         212     2.30e-03     2.57e-02     1.14e-04     1.12e+02
         213     2.19e-03     2.56e-02     1.14e-04     1.11e+02
         214     2.10e-03     2.54e-02     1.14e-04     1.10e+02
         215     2.03e-03     2.53e-02     1.15e-04     1.09e+02
         216     1.97e-03     2.51e-02     1.15e-04     1.07e+02
         217     1.91e-03     2.50e-02     1.15e-04     1.06e+02
         218     1.86e-03     2.49e-02     1.16e-04     1.05e+02
         219     1.82e-03     2.47e-02     1.16e-04     1.04e+02
         220     1.78e-03     2.46e-02     1.17e-04     1.03e+02
         221     1.75e-03     2.45e-02     1.17e-04     1.02e+02
         222     1.72e-03     2.43e-02     1.18e-04     1.01e+02
         223     1.69e-03     2.42e-02     1.18e-04     1.00e+02
         224     1.66e-03     2.40e-02     1.19e-04     9.93e+01
         225     1.63e-03     2.39e-02     1.19e-04     9.85e+01
         226     1.61e-03     2.37e-02     1.20e-04     9.76e+01
         227     1.58e-03     2.36e-02     1.20e-04     9.67e+01
         228     1.56e-03     2.34e-02     1.20e-04     9.59e+01
         229     1.53e-03     2.33e-02     1.21e-04     9.51e+01
         230     1.51e-03     2.31e-02     1.21e-04     9.43e+01
         231     1.49e-03     2.30e-02     1.22e-04     9.35e+01
         232     1.46e-03     2.28e-02     1.22e-04     9.28e+01
         233     1.44e-03     2.26e-02     1.22e-04     9.20e+01
         234     1.42e-03     2.25e-02     1.23e-04     9.13e+01
         235     1.39e-03     2.23e-02     1.23e-04     9.06e+01
         236     1.37e-03     2.21e-02     1.23e-04     8.99e+01
         237     1.35e-03     2.19e-02     1.24e-04     8.93e+01
         238     1.33e-03     2.18e-02     1.24e-04     8.86e+01
         239     1.31e-03     2.16e-02     1.24e-04     8.80e+01
         240     1.28e-03     2.14e-02     1.25e-04     8.73e+01
         241     1.26e-03     2.12e-02     1.25e-04     8.67e+01
         242     1.24e-03     2.10e-02     1.25e-04     8.61e+01
         243     1.22e-03     2.09e-02     1.25e-04     8.56e+01
         244     1.20e-03     2.07e-02     1.25e-04     8.50e+01
         245     1.18e-03     2.05e-02     1.26e-04     8.45e+01
         246     1.16e-03     2.03e-02     1.26e-04     8.39e+01
         247     1.14e-03     2.01e-02     1.26e-04     8.34e+01
         248     1.12e-03     2.00e-02     1.26e-04     8.29e+01
         249     1.10e-03     1.98e-02     1.26e-04     8.24e+01
         250     1.08e-03     1.96e-02     1.26e-04     8.19e+01
         251     1.06e-03     1.94e-02     1.26e-04     8.15e+01
         252     1.04e-03     1.92e-02     1.26e-04     8.10e+01
         253     1.02e-03     1.90e-02     1.26e-04     8.06e+01
         254     9.97e-04     1.89e-02     1.26e-04     8.01e+01
         255     9.79e-04     1.87e-02     1.26e-04     7.97e+01
         256     9.60e-04     1.85e-02     1.26e-04     7.93e+01
         257     9.41e-04     1.83e-02     1.26e-04     7.89e+01
         258     9.23e-04     1.81e-02     1.26e-04     7.85e+01
         259     9.05e-04     1.80e-02     1.26e-04     7.82e+01
         260     8.88e-04     1.78e-02     1.26e-04     7.78e+01
         261     8.70e-04     1.76e-02     1.26e-04     7.74e+01
         262     8.53e-04     1.74e-02     1.26e-04     7.71e+01
         263     8.36e-04     1.73e-02     1.25e-04     7.68e+01
         264     8.20e-04     1.71e-02     1.25e-04     7.64e+01
         265     8.03e-04     1.69e-02     1.25e-04     7.61e+01
         266     7.87e-04     1.68e-02     1.25e-04     7.58e+01
         267     7.71e-04     1.66e-02     1.25e-04     7.55e+01
         268     7.56e-04     1.64e-02     1.24e-04     7.52e+01
         269     7.40e-04     1.63e-02     1.24e-04     7.49e+01
         270     7.25e-04     1.61e-02     1.24e-04     7.47e+01
         271     7.10e-04     1.59e-02     1.23e-04     7.44e+01
         272     6.96e-04     1.58e-02     1.23e-04     7.41e+01
         273     6.82e-04     1.56e-02     1.23e-04     7.39e+01
         274     6.68e-04     1.55e-02     1.22e-04     7.36e+01
         275     6.54e-04     1.53e-02     1.22e-04     7.34e+01
         276     6.40e-04     1.52e-02     1.22e-04     7.32e+01
         277     6.27e-04     1.50e-02     1.21e-04     7.29e+01
         278     6.14e-04     1.49e-02     1.21e-04     7.27e+01
         279     6.01e-04     1.47e-02     1.20e-04     7.25e+01
         280     5.89e-04     1.46e-02     1.20e-04     7.23e+01
         281     5.77e-04     1.44e-02     1.19e-04     7.21e+01
         282     5.65e-04     1.43e-02     1.19e-04     7.19e+01
         283     5.53e-04     1.42e-02     1.18e-04     7.17e+01
         284     5.42e-04     1.40e-02     1.18e-04     7.15e+01
         285     5.30e-04     1.39e-02     1.17e-04     7.13e+01
         286     5.19e-04     1.38e-02     1.17e-04     7.11e+01
         287     5.08e-04     1.36e-02     1.16e-04     7.09e+01
         288     4.98e-04     1.35e-02     1.16e-04     7.08e+01
         289     4.88e-04     1.34e-02     1.15e-04     7.06e+01
         290     4.77e-04     1.32e-02     1.15e-04     7.04e+01
         291     4.68e-04     1.31e-02     1.14e-04     7.03e+01
         292     4.58e-04     1.30e-02     1.14e-04     7.01e+01
         293     4.48e-04     1.29e-02     1.13e-04     7.00e+01
         294     4.39e-04     1.28e-02     1.12e-04     6.98e+01
         295     4.30e-04     1.26e-02     1.12e-04     6.97e+01
         296     4.21e-04     1.25e-02     1.11e-04     6.95e+01
         297     4.12e-04     1.24e-02     1.11e-04     6.94e+01
         298     4.04e-04     1.23e-02     1.10e-04     6.93e+01
         299     3.96e-04     1.22e-02     1.09e-04     6.91e+01
         300     3.88e-04     1.21e-02     1.09e-04     6.90e+01
         301     3.80e-04     1.20e-02     1.08e-04     6.89e+01
         302     3.72e-04     1.19e-02     1.07e-04     6.88e+01
         303     3.64e-04     1.18e-02     1.07e-04     6.86e+01
         304     3.57e-04     1.17e-02     1.06e-04     6.85e+01
         305     3.50e-04     1.16e-02     1.05e-04     6.84e+01
         306     3.43e-04     1.15e-02     1.05e-04     6.83e+01
         307     3.36e-04     1.14e-02     1.04e-04     6.82e+01
         308     3.29e-04     1.13e-02     1.03e-04     6.81e+01
         309     3.22e-04     1.12e-02     1.03e-04     6.80e+01
         310     1.47e-03     1.10e-02     1.02e-04     6.77e+01
         311     9.98e-04     1.08e-02     1.02e-04     6.74e+01
         312     9.45e-04     1.07e-02     1.01e-04     6.72e+01
         313     9.02e-04     1.05e-02     1.01e-04     6.70e+01
         314     8.67e-04     1.04e-02     1.00e-04     6.67e+01
         315     8.38e-04     1.03e-02     1.00e-04     6.65e+01
         316     8.13e-04     1.02e-02     9.95e-05     6.63e+01
         317     7.90e-04     1.00e-02     9.90e-05     6.62e+01
         318     7.70e-04     9.94e-03     9.85e-05     6.60e+01
         319     7.52e-04     9.84e-03     9.79e-05     6.58e+01
         320     7.35e-04     9.74e-03     9.74e-05     6.57e+01
         321     7.19e-04     9.65e-03     9.69e-05     6.55e+01
         322     7.03e-04     9.56e-03     9.63e-05     6.53e+01
         323     6.89e-04     9.48e-03     9.58e-05     6.52e+01
         324     6.75e-04     9.40e-03     9.52e-05     6.51e+01
         325     6.61e-04     9.32e-03     9.47e-05     6.49e+01
         326     6.48e-04     9.24e-03     9.41e-05     6.48e+01
         327     6.35e-04     9.17e-03     9.36e-05     6.46e+01
         328     6.23e-04     9.10e-03     9.30e-05     6.45e+01
         329     6.11e-04     9.04e-03     9.25e-05     6.44e+01
         330     5.99e-04     8.97e-03     9.19e-05     6.43e+01
         331     5.88e-04     8.91e-03     9.14e-05     6.42e+01
         332     5.76e-04     8.85e-03     9.08e-05     6.40e+01
         333     5.66e-04     8.79e-03     9.03e-05     6.39e+01
         334     5.55e-04     8.74e-03     8.97e-05     6.38e+01
         335     5.45e-04     8.68e-03     8.92e-05     6.37e+01
         336     5.35e-04     8.63e-03     8.86e-05     6.36e+01
         337     5.25e-04     8.58e-03     8.80e-05     6.35e+01
         338     5.15e-04     8.53e-03     8.75e-05     6.34e+01
         339     5.06e-04     8.48e-03     8.69e-05     6.33e+01
         340     4.97e-04     8.44e-03     8.64e-05     6.32e+01
         341     4.88e-04     8.39e-03     8.58e-05     6.31e+01
         342     4.80e-04     8.35e-03     8.53e-05     6.30e+01
         343     4.71e-04     8.31e-03     8.47e-05     6.30e+01
         344     4.63e-04     8.27e-03     8.41e-05     6.29e+01
         345     4.55e-04     8.23e-03     8.36e-05     6.28e+01
         346     4.47e-04     8.19e-03     8.30e-05     6.27e+01
         347     4.40e-04     8.15e-03     8.25e-05     6.26e+01
         348     4.32e-04     8.12e-03     8.19e-05     6.25e+01
         349     4.25e-04     8.08e-03     8.14e-05     6.25e+01
         350     4.18e-04     8.05e-03     8.08e-05     6.24e+01
         351     4.11e-04     8.01e-03     8.03e-05     6.23e+01
         352     4.05e-04     7.98e-03     7.97e-05     6.22e+01
         353     3.98e-04     7.95e-03     7.92e-05     6.22e+01
         354     3.92e-04     7.92e-03     7.86e-05     6.21e+01
         355     3.86e-04     7.89e-03     7.81e-05     6.20e+01
         356     3.80e-04     7.86e-03     7.75e-05     6.20e+01
         357     3.74e-04     7.83e-03     7.70e-05     6.19e+01
         358     3.68e-04     7.80e-03     7.64e-05     6.18e+01
         359     3.63e-04     7.77e-03     7.59e-05     6.18e+01
         360     3.57e-04     7.75e-03     7.54e-05     6.17e+01
         361     3.52e-04     7.72e-03     7.48e-05     6.16e+01
         362     3.47e-04     7.70e-03     7.43e-05     6.16e+01
         363     3.42e-04     7.67e-03     7.37e-05     6.15e+01
         364     3.37e-04     7.65e-03     7.32e-05     6.14e+01
         365     3.32e-04     7.62e-03     7.27e-05     6.14e+01
         366     3.28e-04     7.60e-03     7.21e-05     6.13e+01
         367     3.23e-04     7.58e-03     7.16e-05     6.13e+01
         368     3.19e-04     7.56e-03     7.11e-05     6.12e+01
         369     3.14e-04     7.53e-03     7.06e-05     6.11e+01
         370     3.10e-04     7.51e-03     7.00e-05     6.11e+01
         371     3.06e-04     7.49e-03     6.95e-05     6.10e+01
         372     3.02e-04     7.47e-03     6.90e-05     6.10e+01
         373     2.98e-04     7.45e-03     6.85e-05     6.09e+01
         374     2.94e-04     7.43e-03     6.80e-05     6.09e+01
         375     2.90e-04     7.41e-03     6.75e-05     6.08e+01
         376     2.87e-04     7.39e-03     6.70e-05     6.08e+01
         377     2.83e-04     7.38e-03     6.65e-05     6.07e+01
         378     2.80e-04     7.36e-03     6.60e-05     6.07e+01
         379     2.76e-04     7.34e-03     6.55e-05     6.06e+01
         380     2.73e-04     7.32e-03     6.50e-05     6.05e+01
         381     2.70e-04     7.31e-03     6.45e-05     6.05e+01
         382     2.67e-04     7.29e-03     6.40e-05     6.04e+01
         383     2.64e-04     7.27e-03     6.35e-05     6.04e+01
         384     2.61e-04     7.26e-03     6.30e-05     6.03e+01
         385     2.58e-04     7.24e-03     6.25e-05     6.03e+01
         386     2.55e-04     7.22e-03     6.20e-05     6.03e+01
         387     2.52e-04     7.21e-03     6.16e-05     6.02e+01
         388     2.49e-04     7.19e-03     6.11e-05     6.02e+01
         389     2.47e-04     7.18e-03     6.06e-05     6.01e+01
         390     2.44e-04     7.16e-03     6.01e-05     6.01e+01
         391     2.42e-04     7.15e-03     5.97e-05     6.00e+01
         392     2.39e-04     7.14e-03     5.92e-05     6.00e+01
         393     2.37e-04     7.12e-03     5.88e-05     5.99e+01
         394     2.34e-04     7.11e-03     5.83e-05     5.99e+01
         395     2.32e-04     7.09e-03     5.78e-05     5.98e+01
         396     2.30e-04     7.08e-03     5.74e-05     5.98e+01
         397     2.27e-04     7.07e-03     5.70e-05     5.97e+01
         398     2.25e-04     7.05e-03     5.65e-05     5.97e+01
         399     2.23e-04     7.04e-03     5.61e-05     5.97e+01
         400     2.21e-04     7.03e-03     5.56e-05     5.96e+01
         401     2.19e-04     7.02e-03     5.52e-05     5.96e+01
         402     2.17e-04     7.00e-03     5.48e-05     5.95e+01
         403     2.15e-04     6.99e-03     5.43e-05     5.95e+01
         404     2.13e-04     6.98e-03     5.39e-05     5.94e+01
         405     2.11e-04     6.97e-03     5.35e-05     5.94e+01
         406     2.10e-04     6.96e-03     5.31e-05     5.94e+01
         407     2.08e-04     6.94e-03     5.27e-05     5.93e+01
         408     2.06e-04     6.93e-03     5.23e-05     5.93e+01
         409     2.04e-04     6.92e-03     5.18e-05     5.92e+01
         410     2.03e-04     6.91e-03     5.14e-05     5.92e+01
         411     2.01e-04     6.90e-03     5.10e-05     5.92e+01
         412     1.99e-04     6.89e-03     5.06e-05     5.91e+01
         413     1.98e-04     6.88e-03     5.02e-05     5.91e+01
         414     1.96e-04     6.87e-03     4.99e-05     5.90e+01
         415     1.95e-04     6.86e-03     4.95e-05     5.90e+01
         416     1.93e-04     6.85e-03     4.91e-05     5.90e+01
         417     1.92e-04     6.84e-03     4.87e-05     5.89e+01
         418     1.90e-04     6.83e-03     4.83e-05     5.89e+01
         419     1.89e-04     6.81e-03     4.79e-05     5.88e+01
         420     1.87e-04     6.80e-03     4.76e-05     5.88e+01
         421     1.86e-04     6.79e-03     4.72e-05     5.88e+01
         422     1.85e-04     6.78e-03     4.68e-05     5.87e+01
         423     1.84e-04     6.78e-03     4.65e-05     5.87e+01
         424     1.82e-04     6.77e-03     4.61e-05     5.86e+01
         425     1.81e-04     6.76e-03     4.58e-05     5.86e+01
         426     1.80e-04     6.75e-03     4.54e-05     5.86e+01
         427     1.79e-04     6.74e-03     4.51e-05     5.85e+01
         428     1.77e-04     6.73e-03     4.47e-05     5.85e+01
         429     1.76e-04     6.72e-03     4.44e-05     5.85e+01
         430     1.75e-04     6.71e-03     4.40e-05     5.84e+01
         431     1.74e-04     6.70e-03     4.37e-05     5.84e+01
         432     1.73e-04     6.69e-03     4.34e-05     5.83e+01
         433     1.72e-04     6.68e-03     4.30e-05     5.83e+01
         434     1.71e-04     6.67e-03     4.27e-05     5.83e+01
         435     1.70e-04     6.66e-03     4.24e-05     5.82e+01
         436     1.69e-04     6.65e-03     4.20e-05     5.82e+01
         437     1.68e-04     6.65e-03     4.17e-05     5.82e+01
         438     1.67e-04     6.64e-03     4.14e-05     5.81e+01
         439     1.66e-04     6.63e-03     4.11e-05     5.81e+01
         440     1.65e-04     6.62e-03     4.08e-05     5.80e+01
         441     1.64e-04     6.61e-03     4.05e-05     5.80e+01
         442     1.63e-04     6.60e-03     4.02e-05     5.80e+01
         443     1.62e-04     6.59e-03     3.99e-05     5.79e+01
         444     1.61e-04     6.59e-03     3.96e-05     5.79e+01
         445     1.60e-04     6.58e-03     3.93e-05     5.79e+01
         446     1.59e-04     6.57e-03     3.90e-05     5.78e+01
         447     1.58e-04     6.56e-03     3.87e-05     5.78e+01
         448     1.57e-04     6.55e-03     3.84e-05     5.78e+01
         449     1.56e-04     6.54e-03     3.81e-05     5.77e+01
         450     1.56e-04     6.54e-03     3.79e-05     5.77e+01
         451     1.55e-04     6.53e-03     3.76e-05     5.77e+01
         452     1.54e-04     6.52e-03     3.73e-05     5.76e+01
         453     1.53e-04     6.51e-03     3.70e-05     5.76e+01
         454     1.52e-04     6.50e-03     3.68e-05     5.76e+01
         455     1.52e-04     6.50e-03     3.65e-05     5.75e+01
         456     1.51e-04     6.49e-03     3.62e-05     5.75e+01
         457     1.50e-04     6.48e-03     3.60e-05     5.75e+01
         458     1.49e-04     6.47e-03     3.57e-05     5.74e+01
         459     1.49e-04     6.46e-03     3.54e-05     5.74e+01
         460     1.48e-04     6.46e-03     3.52e-05     5.74e+01
         461     1.47e-04     6.45e-03     3.49e-05     5.73e+01
         462     1.47e-04     6.44e-03     3.47e-05     5.73e+01
         463     1.46e-04     6.43e-03     3.44e-05     5.73e+01
         464     1.45e-04     6.43e-03     3.42e-05     5.72e+01
         465     1.44e-04     6.42e-03     3.40e-05     5.72e+01
         466     1.44e-04     6.41e-03     3.37e-05     5.72e+01
         467     1.43e-04     6.40e-03     3.35e-05     5.71e+01
         468     1.42e-04     6.40e-03     3.33e-05     5.71e+01
         469     1.42e-04     6.39e-03     3.30e-05     5.71e+01
         470     1.41e-04     6.38e-03     3.28e-05     5.70e+01
         471     1.41e-04     6.37e-03     3.26e-05     5.70e+01
         472     1.40e-04     6.37e-03     3.23e-05     5.70e+01
         473     1.39e-04     6.36e-03     3.21e-05     5.69e+01
         474     1.39e-04     6.35e-03     3.19e-05     5.69e+01
         475     1.38e-04     6.34e-03     3.17e-05     5.69e+01
         476     1.37e-04     6.34e-03     3.15e-05     5.68e+01
         477     1.37e-04     6.33e-03     3.13e-05     5.68e+01
         478     1.36e-04     6.32e-03     3.10e-05     5.68e+01
         479     1.36e-04     6.31e-03     3.08e-05     5.67e+01
         480     1.35e-04     6.31e-03     3.06e-05     5.67e+01
         481     1.35e-04     6.30e-03     3.04e-05     5.67e+01
         482     1.34e-04     6.29e-03     3.02e-05     5.66e+01
         483     1.33e-04     6.29e-03     3.00e-05     5.66e+01
         484     1.33e-04     6.28e-03     2.98e-05     5.66e+01
         485     1.32e-04     6.27e-03     2.96e-05     5.66e+01
         486     1.32e-04     6.26e-03     2.94e-05     5.65e+01
         487     1.31e-04     6.26e-03     2.92e-05     5.65e+01
         488     1.31e-04     6.25e-03     2.91e-05     5.65e+01
         489     1.30e-04     6.24e-03     2.89e-05     5.64e+01
         490     1.30e-04     6.24e-03     2.87e-05     5.64e+01
         491     1.29e-04     6.23e-03     2.85e-05     5.64e+01
         492     1.29e-04     6.22e-03     2.83e-05     5.63e+01
         493     1.28e-04     6.21e-03     2.81e-05     5.63e+01
         494     1.28e-04     6.21e-03     2.80e-05     5.63e+01
         495     1.27e-04     6.20e-03     2.78e-05     5.63e+01
         496     1.27e-04     6.19e-03     2.76e-05     5.62e+01
         497     1.26e-04     6.19e-03     2.74e-05     5.62e+01
         498     1.26e-04     6.18e-03     2.73e-05     5.62e+01
         499     1.25e-04     6.17e-03     2.71e-05     5.61e+01
         500     1.25e-04     6.17e-03     2.69e-05     5.61e+01
         501     1.24e-04     6.16e-03     2.68e-05     5.61e+01
         502     1.24e-04     6.15e-03     2.66e-05     5.60e+01
         503     1.23e-04     6.14e-03     2.64e-05     5.60e+01
         504     1.23e-04     6.14e-03     2.63e-05     5.60e+01
         505     1.22e-04     6.13e-03     2.61e-05     5.60e+01
         506     1.22e-04     6.12e-03     2.60e-05     5.59e+01
         507     1.21e-04     6.12e-03     2.58e-05     5.59e+01
         508     1.21e-04     6.11e-03     2.57e-05     5.59e+01
         509     1.21e-04     6.10e-03     2.55e-05     5.58e+01
         510     4.82e-04     6.08e-03     2.55e-05     5.58e+01
         511     3.29e-04     6.06e-03     2.54e-05     5.57e+01
         512     3.15e-04     6.03e-03     2.54e-05     5.57e+01
         513     3.04e-04     6.02e-03     2.54e-05     5.57e+01
         514     2.96e-04     6.00e-03     2.53e-05     5.56e+01
         515     2.89e-04     5.99e-03     2.53e-05     5.56e+01
         516     2.83e-04     5.97e-03     2.53e-05     5.55e+01
         517     2.77e-04     5.96e-03     2.53e-05     5.55e+01
         518     2.72e-04     5.95e-03     2.52e-05     5.55e+01
         519     2.67e-04     5.94e-03     2.52e-05     5.54e+01
         520     2.63e-04     5.94e-03     2.52e-05     5.54e+01
         521     2.58e-04     5.93e-03     2.51e-05     5.53e+01
         522     2.54e-04     5.92e-03     2.51e-05     5.53e+01
         523     2.50e-04     5.91e-03     2.51e-05     5.53e+01
         524     2.46e-04     5.91e-03     2.50e-05     5.52e+01
         525     2.42e-04     5.90e-03     2.50e-05     5.52e+01
         526     2.39e-04     5.89e-03     2.50e-05     5.52e+01
         527     2.35e-04     5.89e-03     2.49e-05     5.51e+01
         528     2.31e-04     5.88e-03     2.49e-05     5.51e+01
         529     2.28e-04     5.87e-03     2.49e-05     5.51e+01
         530     2.25e-04     5.87e-03     2.48e-05     5.50e+01
         531     2.21e-04     5.86e-03     2.48e-05     5.50e+01
         532     2.18e-04     5.86e-03     2.47e-05     5.50e+01
         533     2.15e-04     5.85e-03     2.47e-05     5.49e+01
         534     2.12e-04     5.85e-03     2.47e-05     5.49e+01
         535     2.09e-04     5.84e-03     2.46e-05     5.49e+01
         536     2.06e-04     5.84e-03     2.46e-05     5.48e+01
         537     2.04e-04     5.83e-03     2.45e-05     5.48e+01
         538     2.01e-04     5.83e-03     2.45e-05     5.48e+01
         539     1.98e-04     5.82e-03     2.45e-05     5.47e+01
         540     1.96e-04     5.81e-03     2.44e-05     5.47e+01
         541     1.93e-04     5.81e-03     2.44e-05     5.47e+01
         542     1.91e-04     5.80e-03     2.43e-05     5.47e+01
         543     1.88e-04     5.80e-03     2.43e-05     5.46e+01
         544     1.86e-04     5.79e-03     2.42e-05     5.46e+01
         545     1.84e-04     5.79e-03     2.42e-05     5.46e+01
         546     1.81e-04     5.78e-03     2.41e-05     5.45e+01
         547     1.79e-04     5.78e-03     2.41e-05     5.45e+01
         548     1.77e-04     5.77e-03     2.40e-05     5.45e+01
         549     1.75e-04     5.77e-03     2.40e-05     5.44e+01
         550     1.73e-04     5.76e-03     2.39e-05     5.44e+01
         551     1.71e-04     5.76e-03     2.39e-05     5.44e+01
         552     1.69e-04     5.75e-03     2.38e-05     5.44e+01
         553     1.67e-04     5.74e-03     2.38e-05     5.43e+01
         554     1.65e-04     5.74e-03     2.37e-05     5.43e+01
         555     1.64e-04     5.73e-03     2.36e-05     5.43e+01
         556     1.62e-04     5.73e-03     2.36e-05     5.43e+01
         557     1.60e-04     5.72e-03     2.35e-05     5.42e+01
         558     1.58e-04     5.72e-03     2.35e-05     5.42e+01
         559     1.57e-04     5.71e-03     2.34e-05     5.42e+01
         560     1.55e-04     5.70e-03     2.33e-05     5.41e+01
         561     1.53e-04     5.70e-03     2.33e-05     5.41e+01
         562     1.52e-04     5.69e-03     2.32e-05     5.41e+01
         563     1.50e-04     5.69e-03     2.32e-05     5.41e+01
         564     1.49e-04     5.68e-03     2.31e-05     5.40e+01
         565     1.47e-04     5.67e-03     2.30e-05     5.40e+01
         566     1.46e-04     5.67e-03     2.30e-05     5.40e+01
         567     1.45e-04     5.66e-03     2.29e-05     5.40e+01
         568     1.43e-04     5.66e-03     2.28e-05     5.39e+01
         569     1.42e-04     5.65e-03     2.28e-05     5.39e+01
         570     1.41e-04     5.64e-03     2.27e-05     5.39e+01
         571     1.39e-04     5.64e-03     2.26e-05     5.38e+01
         572     1.38e-04     5.63e-03     2.26e-05     5.38e+01
         573     1.37e-04     5.62e-03     2.25e-05     5.38e+01
         574     1.36e-04     5.62e-03     2.24e-05     5.38e+01
         575     1.34e-04     5.61e-03     2.23e-05     5.37e+01
         576     1.33e-04     5.61e-03     2.23e-05     5.37e+01
         577     1.32e-04     5.60e-03     2.22e-05     5.37e+01
         578     1.31e-04     5.59e-03     2.21e-05     5.37e+01
         579     1.30e-04     5.59e-03     2.21e-05     5.36e+01
         580     1.29e-04     5.58e-03     2.20e-05     5.36e+01
         581     1.28e-04     5.57e-03     2.19e-05     5.36e+01
         582     1.26e-04     5.57e-03     2.18e-05     5.36e+01
         583     1.25e-04     5.56e-03     2.18e-05     5.35e+01
         584     1.24e-04     5.55e-03     2.17e-05     5.35e+01
         585     1.23e-04     5.55e-03     2.16e-05     5.35e+01
         586     1.22e-04     5.54e-03     2.16e-05     5.35e+01
         587     1.21e-04     5.54e-03     2.15e-05     5.34e+01
         588     1.20e-04     5.53e-03     2.14e-05     5.34e+01
         589     1.20e-04     5.52e-03     2.13e-05     5.34e+01
         590     1.19e-04     5.52e-03     2.13e-05     5.34e+01
         591     1.18e-04     5.51e-03     2.12e-05     5.34e+01
         592     1.17e-04     5.50e-03     2.11e-05     5.33e+01
         593     1.16e-04     5.50e-03     2.10e-05     5.33e+01
         594     1.15e-04     5.49e-03     2.10e-05     5.33e+01
         595     1.14e-04     5.48e-03     2.09e-05     5.33e+01
         596     1.13e-04     5.48e-03     2.08e-05     5.32e+01
         597     1.12e-04     5.47e-03     2.07e-05     5.32e+01
         598     1.12e-04     5.46e-03     2.07e-05     5.32e+01
         599     1.11e-04     5.46e-03     2.06e-05     5.32e+01
         600     1.10e-04     5.45e-03     2.05e-05     5.31e+01
         601     1.09e-04     5.44e-03     2.04e-05     5.31e+01
         602     1.08e-04     5.44e-03     2.04e-05     5.31e+01
         603     1.08e-04     5.43e-03     2.03e-05     5.31e+01
         604     1.07e-04     5.42e-03     2.02e-05     5.30e+01
         605     1.06e-04     5.42e-03     2.02e-05     5.30e+01
         606     1.05e-04     5.41e-03     2.01e-05     5.30e+01
         607     1.05e-04     5.40e-03     2.00e-05     5.30e+01
         608     1.04e-04     5.40e-03     1.99e-05     5.30e+01
         609     1.03e-04     5.39e-03     1.99e-05     5.29e+01
         610     1.03e-04     5.38e-03     1.98e-05     5.29e+01
         611     1.02e-04     5.38e-03     1.97e-05     5.29e+01
         612     1.01e-04     5.37e-03     1.96e-05     5.29e+01
         613     1.01e-04     5.36e-03     1.96e-05     5.28e+01
         614     9.99e-05     5.36e-03     1.95e-05     5.28e+01
         615     9.93e-05     5.35e-03     1.94e-05     5.28e+01
         616     9.86e-05     5.34e-03     1.93e-05     5.28e+01
         617     9.80e-05     5.34e-03     1.93e-05     5.28e+01
         618     9.74e-05     5.33e-03     1.92e-05     5.27e+01
         619     9.67e-05     5.32e-03     1.91e-05     5.27e+01
         620     9.61e-05     5.32e-03     1.90e-05     5.27e+01
         621     9.55e-05     5.31e-03     1.90e-05     5.27e+01
         622     9.49e-05     5.30e-03     1.89e-05     5.26e+01
         623     9.43e-05     5.30e-03     1.88e-05     5.26e+01
         624     9.37e-05     5.29e-03     1.88e-05     5.26e+01
         625     9.32e-05     5.28e-03     1.87e-05     5.26e+01
         626     9.26e-05     5.28e-03     1.86e-05     5.26e+01
         627     9.20e-05     5.27e-03     1.85e-05     5.25e+01
         628     9.15e-05     5.26e-03     1.85e-05     5.25e+01
         629     9.09e-05     5.26e-03     1.84e-05     5.25e+01
         630     9.04e-05     5.25e-03     1.83e-05     5.25e+01
         631     8.98e-05     5.24e-03     1.83e-05     5.25e+01
         632     8.93e-05     5.24e-03     1.82e-05     5.24e+01
         633     8.88e-05     5.23e-03     1.81e-05     5.24e+01
         634     8.82e-05     5.22e-03     1.80e-05     5.24e+01
         635     8.77e-05     5.22e-03     1.80e-05     5.24e+01
         636     8.72e-05     5.21e-03     1.79e-05     5.24e+01
         637     8.67e-05     5.20e-03     1.78e-05     5.23e+01
         638     8.62e-05     5.20e-03     1.78e-05     5.23e+01
         639     8.57e-05     5.19e-03     1.77e-05     5.23e+01
         640     8.52e-05     5.18e-03     1.76e-05     5.23e+01
         641     8.47e-05     5.18e-03     1.75e-05     5.23e+01
         642     8.42e-05     5.17e-03     1.75e-05     5.22e+01
         643     8.38e-05     5.16e-03     1.74e-05     5.22e+01
         644     8.33e-05     5.16e-03     1.73e-05     5.22e+01
         645     8.28e-05     5.15e-03     1.73e-05     5.22e+01
         646     8.23e-05     5.14e-03     1.72e-05     5.22e+01
         647     8.19e-05     5.14e-03     1.71e-05     5.21e+01
         648     8.14e-05     5.13e-03     1.71e-05     5.21e+01
         649     8.10e-05     5.12e-03     1.70e-05     5.21e+01
         650     8.05e-05     5.12e-03     1.69e-05     5.21e+01
         651     8.01e-05     5.11e-03     1.69e-05     5.21e+01
         652     7.97e-05     5.10e-03     1.68e-05     5.20e+01
         653     7.92e-05     5.10e-03     1.67e-05     5.20e+01
         654     7.88e-05     5.09e-03     1.67e-05     5.20e+01
         655     7.84e-05     5.08e-03     1.66e-05     5.20e+01
         656     7.79e-05     5.08e-03     1.65e-05     5.20e+01
         657     7.75e-05     5.07e-03     1.65e-05     5.19e+01
         658     7.71e-05     5.06e-03     1.64e-05     5.19e+01
         659     7.67e-05     5.06e-03     1.63e-05     5.19e+01
         660     7.63e-05     5.05e-03     1.63e-05     5.19e+01
         661     7.59e-05     5.05e-03     1.62e-05     5.19e+01
         662     7.55e-05     5.04e-03     1.61e-05     5.18e+01
         663     7.51e-05     5.03e-03     1.61e-05     5.18e+01
         664     7.47e-05     5.03e-03     1.60e-05     5.18e+01
         665     7.43e-05     5.02e-03     1.60e-05     5.18e+01
         666     7.39e-05     5.01e-03     1.59e-05     5.18e+01
         667     7.35e-05     5.01e-03     1.58e-05     5.17e+01
         668     7.31e-05     5.00e-03     1.58e-05     5.17e+01
         669     7.28e-05     4.99e-03     1.57e-05     5.17e+01
         670     7.24e-05     4.99e-03     1.56e-05     5.17e+01
         671     7.20e-05     4.98e-03     1.56e-05     5.17e+01
         672     7.17e-05     4.98e-03     1.55e-05     5.17e+01
         673     7.13e-05     4.97e-03     1.55e-05     5.16e+01
         674     7.09e-05     4.96e-03     1.54e-05     5.16e+01
         675     7.06e-05     4.96e-03     1.53e-05     5.16e+01
         676     7.02e-05     4.95e-03     1.53e-05     5.16e+01
         677     6.99e-05     4.94e-03     1.52e-05     5.16e+01
         678     6.95e-05     4.94e-03     1.52e-05     5.15e+01
         679     6.92e-05     4.93e-03     1.51e-05     5.15e+01
         680     6.88e-05     4.92e-03     1.50e-05     5.15e+01
         681     6.85e-05     4.92e-03     1.50e-05     5.15e+01
         682     6.81e-05     4.91e-03     1.49e-05     5.15e+01
         683     6.78e-05     4.91e-03     1.49e-05     5.15e+01
         684     6.75e-05     4.90e-03     1.48e-05     5.14e+01
         685     6.71e-05     4.89e-03     1.47e-05     5.14e+01
         686     6.68e-05     4.89e-03     1.47e-05     5.14e+01
         687     6.65e-05     4.88e-03     1.46e-05     5.14e+01
         688     6.61e-05     4.87e-03     1.46e-05     5.14e+01
         689     6.58e-05     4.87e-03     1.45e-05     5.13e+01
         690     6.55e-05     4.86e-03     1.45e-05     5.13e+01
         691     6.52e-05     4.86e-03     1.44e-05     5.13e+01
         692     6.49e-05     4.85e-03     1.43e-05     5.13e+01
         693     6.45e-05     4.84e-03     1.43e-05     5.13e+01
         694     6.42e-05     4.84e-03     1.42e-05     5.13e+01
         695     6.39e-05     4.83e-03     1.42e-05     5.12e+01
         696     6.36e-05     4.83e-03     1.41e-05     5.12e+01
         697     6.33e-05     4.82e-03     1.41e-05     5.12e+01
         698     6.30e-05     4.81e-03     1.40e-05     5.12e+01
         699     6.27e-05     4.81e-03     1.40e-05     5.12e+01
         700     6.24e-05     4.80e-03     1.39e-05     5.12e+01
         701     6.21e-05     4.79e-03     1.39e-05     5.11e+01
         702     6.18e-05     4.79e-03     1.38e-05     5.11e+01
         703     6.15e-05     4.78e-03     1.37e-05     5.11e+01
         704     6.12e-05     4.78e-03     1.37e-05     5.11e+01
         705     6.10e-05     4.77e-03     1.36e-05     5.11e+01
         706     6.07e-05     4.76e-03     1.36e-05     5.11e+01
         707     6.04e-05     4.76e-03     1.35e-05     5.10e+01
         708     6.01e-05     4.75e-03     1.35e-05     5.10e+01
         709     5.98e-05     4.75e-03     1.34e-05     5.10e+01
         710     5.95e-05     4.74e-03     1.34e-05     5.10e+01
         711     5.93e-05     4.73e-03     1.33e-05     5.10e+01
         712     5.90e-05     4.73e-03     1.33e-05     5.10e+01
         713     5.87e-05     4.72e-03     1.32e-05     5.09e+01
         714     5.84e-05     4.72e-03     1.32e-05     5.09e+01
         715     5.82e-05     4.71e-03     1.31e-05     5.09e+01
         716     5.79e-05     4.70e-03     1.31e-05     5.09e+01
         717     5.76e-05     4.70e-03     1.30e-05     5.09e+01
         718     5.74e-05     4.69e-03     1.30e-05     5.09e+01
         719     5.71e-05     4.69e-03     1.29e-05     5.08e+01
         720     5.69e-05     4.68e-03     1.29e-05     5.08e+01
         721     5.66e-05     4.67e-03     1.28e-05     5.08e+01
         722     5.63e-05     4.67e-03     1.28e-05     5.08e+01
         723     5.61e-05     4.66e-03     1.27e-05     5.08e+01
         724     5.58e-05     4.66e-03     1.27e-05     5.08e+01
         725     5.56e-05     4.65e-03     1.26e-05     5.07e+01
         726     5.53e-05     4.64e-03     1.26e-05     5.07e+01
         727     5.51e-05     4.64e-03     1.25e-05     5.07e+01
         728     5.48e-05     4.63e-03     1.25e-05     5.07e+01
         729     5.46e-05     4.63e-03     1.25e-05     5.07e+01
         730     5.43e-05     4.62e-03     1.24e-05     5.07e+01
         731     5.41e-05     4.61e-03     1.24e-05     5.07e+01
         732     5.39e-05     4.61e-03     1.23e-05     5.06e+01
         733     5.36e-05     4.60e-03     1.23e-05     5.06e+01
         734     5.34e-05     4.60e-03     1.22e-05     5.06e+01
         735     5.31e-05     4.59e-03     1.22e-05     5.06e+01
         736     5.29e-05     4.59e-03     1.21e-05     5.06e+01
         737     5.27e-05     4.58e-03     1.21e-05     5.06e+01
         738     5.24e-05     4.57e-03     1.20e-05     5.05e+01
         739     5.22e-05     4.57e-03     1.20e-05     5.05e+01
         740     5.20e-05     4.56e-03     1.20e-05     5.05e+01
         741     5.17e-05     4.56e-03     1.19e-05     5.05e+01
         742     5.15e-05     4.55e-03     1.19e-05     5.05e+01
         743     5.13e-05     4.54e-03     1.18e-05     5.05e+01
         744     5.11e-05     4.54e-03     1.18e-05     5.05e+01
         745     5.08e-05     4.53e-03     1.17e-05     5.04e+01
         746     5.06e-05     4.53e-03     1.17e-05     5.04e+01
         747     5.04e-05     4.52e-03     1.17e-05     5.04e+01
         748     5.02e-05     4.52e-03     1.16e-05     5.04e+01
         749     5.00e-05     4.51e-03     1.16e-05     5.04e+01
         750     4.98e-05     4.50e-03     1.15e-05     5.04e+01
         751     4.95e-05     4.50e-03     1.15e-05     5.03e+01
         752     4.93e-05     4.49e-03     1.15e-05     5.03e+01
         753     4.91e-05     4.49e-03     1.14e-05     5.03e+01
         754     4.89e-05     4.48e-03     1.14e-05     5.03e+01
         755     4.87e-05     4.48e-03     1.13e-05     5.03e+01
         756     4.85e-05     4.47e-03     1.13e-05     5.03e+01
         757     4.83e-05     4.46e-03     1.13e-05     5.03e+01
         758     4.81e-05     4.46e-03     1.12e-05     5.02e+01
         759     4.79e-05     4.45e-03     1.12e-05     5.02e+01
         760     4.77e-05     4.45e-03     1.11e-05     5.02e+01
         761     4.75e-05     4.44e-03     1.11e-05     5.02e+01
         762     4.73e-05     4.44e-03     1.11e-05     5.02e+01
         763     4.71e-05     4.43e-03     1.10e-05     5.02e+01
         764     4.69e-05     4.42e-03     1.10e-05     5.02e+01
         765     4.67e-05     4.42e-03     1.09e-05     5.01e+01
         766     4.65e-05     4.41e-03     1.09e-05     5.01e+01
         767     4.63e-05     4.41e-03     1.09e-05     5.01e+01
         768     4.61e-05     4.40e-03     1.08e-05     5.01e+01
         769     4.59e-05     4.40e-03     1.08e-05     5.01e+01
         770     4.57e-05     4.39e-03     1.08e-05     5.01e+01
         771     4.55e-05     4.38e-03     1.07e-05     5.01e+01
         772     4.53e-05     4.38e-03     1.07e-05     5.00e+01
         773     4.51e-05     4.37e-03     1.06e-05     5.00e+01
         774     4.49e-05     4.37e-03     1.06e-05     5.00e+01
         775     4.47e-05     4.36e-03     1.06e-05     5.00e+01
         776     4.45e-05     4.36e-03     1.05e-05     5.00e+01
         777     4.44e-05     4.35e-03     1.05e-05     5.00e+01
         778     4.42e-05     4.35e-03     1.05e-05     5.00e+01
         779     4.40e-05     4.34e-03     1.04e-05     4.99e+01
         780     4.38e-05     4.33e-03     1.04e-05     4.99e+01
         781     4.36e-05     4.33e-03     1.04e-05     4.99e+01
         782     4.35e-05     4.32e-03     1.03e-05     4.99e+01
         783     4.33e-05     4.32e-03     1.03e-05     4.99e+01
         784     4.31e-05     4.31e-03     1.03e-05     4.99e+01
         785     4.29e-05     4.31e-03     1.02e-05     4.99e+01
         786     4.27e-05     4.30e-03     1.02e-05     4.99e+01
         787     4.26e-05     4.30e-03     1.02e-05     4.98e+01
         788     4.24e-05     4.29e-03     1.01e-05     4.98e+01
         789     4.22e-05     4.28e-03     1.01e-05     4.98e+01
         790     4.20e-05     4.28e-03     1.01e-05     4.98e+01
         791     4.19e-05     4.27e-03     1.00e-05     4.98e+01
         792     4.17e-05     4.27e-03     1.00e-05     4.98e+01
         793     4.15e-05     4.26e-03     9.97e-06     4.98e+01
         794     4.14e-05     4.26e-03     9.94e-06     4.97e+01
         795     4.12e-05     4.25e-03     9.91e-06     4.97e+01
         796     4.10e-05     4.25e-03     9.88e-06     4.97e+01
         797     2.04e-04     4.24e-03     9.85e-06     4.97e+01
         798     1.37e-04     4.23e-03     9.83e-06     4.97e+01
         799     1.31e-04     4.22e-03     9.83e-06     4.97e+01
         800     1.26e-04     4.21e-03     9.84e-06     4.97e+01
         801     1.22e-04     4.20e-03     9.84e-06     4.96e+01
         802     1.19e-04     4.20e-03     9.85e-06     4.96e+01
         803     1.16e-04     4.19e-03     9.87e-06     4.96e+01
         804     1.13e-04     4.19e-03     9.88e-06     4.96e+01
         805     1.10e-04     4.18e-03     9.89e-06     4.96e+01
         806     1.08e-04     4.17e-03     9.90e-06     4.96e+01
         807     1.05e-04     4.17e-03     9.91e-06     4.96e+01
         808     1.03e-04     4.16e-03     9.92e-06     4.95e+01
         809     1.01e-04     4.16e-03     9.94e-06     4.95e+01
         810     9.85e-05     4.15e-03     9.94e-06     4.95e+01
         811     9.64e-05     4.15e-03     9.95e-06     4.95e+01
         812     9.43e-05     4.14e-03     9.96e-06     4.95e+01
         813     9.24e-05     4.14e-03     9.97e-06     4.95e+01
         814     9.05e-05     4.13e-03     9.97e-06     4.95e+01
         815     8.87e-05     4.13e-03     9.97e-06     4.94e+01
         816     8.69e-05     4.12e-03     9.98e-06     4.94e+01
         817     8.52e-05     4.12e-03     9.98e-06     4.94e+01
         818     8.35e-05     4.11e-03     9.98e-06     4.94e+01
         819     8.19e-05     4.11e-03     9.98e-06     4.94e+01
         820     8.04e-05     4.10e-03     9.98e-06     4.94e+01
         821     7.89e-05     4.10e-03     9.97e-06     4.94e+01
         822     7.75e-05     4.09e-03     9.97e-06     4.94e+01
         823     7.61e-05     4.09e-03     9.96e-06     4.93e+01
         824     7.48e-05     4.08e-03     9.95e-06     4.93e+01
         825     7.35e-05     4.08e-03     9.95e-06     4.93e+01
         826     7.22e-05     4.08e-03     9.94e-06     4.93e+01
         827     7.10e-05     4.07e-03     9.93e-06     4.93e+01
         828     6.98e-05     4.07e-03     9.92e-06     4.93e+01
         829     6.86e-05     4.06e-03     9.91e-06     4.93e+01
         830     6.75e-05     4.06e-03     9.89e-06     4.93e+01
         831     6.65e-05     4.05e-03     9.88e-06     4.92e+01
         832     6.54e-05     4.05e-03     9.86e-06     4.92e+01
         833     6.44e-05     4.04e-03     9.85e-06     4.92e+01
         834     6.34e-05     4.04e-03     9.83e-06     4.92e+01
         835     6.25e-05     4.03e-03     9.82e-06     4.92e+01
         836     6.16e-05     4.03e-03     9.80e-06     4.92e+01
         837     6.07e-05     4.02e-03     9.78e-06     4.92e+01
         838     5.98e-05     4.02e-03     9.76e-06     4.92e+01
         839     5.90e-05     4.01e-03     9.74e-06     4.91e+01
         840     5.82e-05     4.01e-03     9.72e-06     4.91e+01
         841     5.74e-05     4.00e-03     9.70e-06     4.91e+01
         842     5.66e-05     4.00e-03     9.68e-06     4.91e+01
         843     5.58e-05     3.99e-03     9.66e-06     4.91e+01
         844     5.51e-05     3.99e-03     9.64e-06     4.91e+01
         845     5.44e-05     3.98e-03     9.61e-06     4.91e+01
         846     5.37e-05     3.98e-03     9.59e-06     4.91e+01
         847     5.30e-05     3.97e-03     9.57e-06     4.90e+01
         848     5.24e-05     3.97e-03     9.54e-06     4.90e+01
         849     5.18e-05     3.96e-03     9.52e-06     4.90e+01
         850     5.11e-05     3.96e-03     9.49e-06     4.90e+01
         851     5.05e-05     3.95e-03     9.47e-06     4.90e+01
         852     4.99e-05     3.94e-03     9.44e-06     4.90e+01
         853     4.94e-05     3.94e-03     9.42e-06     4.90e+01
         854     4.88e-05     3.93e-03     9.39e-06     4.90e+01
         855     4.83e-05     3.93e-03     9.37e-06     4.90e+01
         856     4.77e-05     3.92e-03     9.34e-06     4.89e+01
         857     4.72e-05     3.92e-03     9.31e-06     4.89e+01
         858     4.67e-05     3.91e-03     9.29e-06     4.89e+01
         859     4.62e-05     3.91e-03     9.26e-06     4.89e+01
         860     4.57e-05     3.90e-03     9.23e-06     4.89e+01
         861     4.53e-05     3.90e-03     9.21e-06     4.89e+01
         862     4.48e-05     3.89e-03     9.18e-06     4.89e+01
         863     4.44e-05     3.89e-03     9.15e-06     4.89e+01
         864     4.39e-05     3.88e-03     9.12e-06     4.89e+01
         865     4.35e-05     3.88e-03     9.10e-06     4.88e+01
         866     4.31e-05     3.87e-03     9.07e-06     4.88e+01
         867     4.27e-05     3.87e-03     9.04e-06     4.88e+01
         868     4.23e-05     3.86e-03     9.01e-06     4.88e+01
         869     4.19e-05     3.86e-03     8.99e-06     4.88e+01
         870     4.15e-05     3.85e-03     8.96e-06     4.88e+01
         871     4.11e-05     3.85e-03     8.93e-06     4.88e+01
         872     4.07e-05     3.84e-03     8.90e-06     4.88e+01
         873     4.04e-05     3.84e-03     8.88e-06     4.88e+01
         874     4.00e-05     3.83e-03     8.85e-06     4.87e+01
         875     3.97e-05     3.83e-03     8.82e-06     4.87e+01
         876     3.93e-05     3.82e-03     8.79e-06     4.87e+01
         877     3.90e-05     3.82e-03     8.77e-06     4.87e+01
         878     3.86e-05     3.81e-03     8.74e-06     4.87e+01
         879     3.83e-05     3.81e-03     8.71e-06     4.87e+01
         880     3.80e-05     3.80e-03     8.68e-06     4.87e+01
         881     3.77e-05     3.80e-03     8.66e-06     4.87e+01
         882     3.74e-05     3.79e-03     8.63e-06     4.87e+01
         883     3.71e-05     3.79e-03     8.60e-06     4.87e+01
         884     3.68e-05     3.78e-03     8.57e-06     4.86e+01
         885     3.65e-05     3.78e-03     8.55e-06     4.86e+01
         886     3.62e-05     3.77e-03     8.52e-06     4.86e+01
         887     3.59e-05     3.76e-03     8.49e-06     4.86e+01
         888     3.57e-05     3.76e-03     8.47e-06     4.86e+01
         889     3.54e-05     3.75e-03     8.44e-06     4.86e+01
         890     3.51e-05     3.75e-03     8.41e-06     4.86e+01
         891     3.49e-05     3.74e-03     8.39e-06     4.86e+01
         892     3.46e-05     3.74e-03     8.36e-06     4.86e+01
         893     3.43e-05     3.73e-03     8.34e-06     4.86e+01
         894     3.41e-05     3.73e-03     8.31e-06     4.85e+01
         895     3.38e-05     3.72e-03     8.28e-06     4.85e+01
         896     3.36e-05     3.72e-03     8.26e-06     4.85e+01
         897     3.34e-05     3.71e-03     8.23e-06     4.85e+01
         898     3.31e-05     3.71e-03     8.21e-06     4.85e+01
         899     3.29e-05     3.70e-03     8.18e-06     4.85e+01
         900     3.27e-05     3.70e-03     8.16e-06     4.85e+01
         901     3.24e-05     3.69e-03     8.13e-06     4.85e+01
         902     3.22e-05     3.69e-03     8.11e-06     4.85e+01
         903     3.20e-05     3.68e-03     8.08e-06     4.85e+01
         904     3.18e-05     3.68e-03     8.06e-06     4.84e+01
         905     3.15e-05     3.67e-03     8.03e-06     4.84e+01
         906     3.13e-05     3.67e-03     8.01e-06     4.84e+01
         907     3.11e-05     3.66e-03     7.99e-06     4.84e+01
         908     3.09e-05     3.66e-03     7.96e-06     4.84e+01
         909     3.07e-05     3.65e-03     7.94e-06     4.84e+01
         910     3.05e-05     3.65e-03     7.92e-06     4.84e+01
         911     3.03e-05     3.64e-03     7.89e-06     4.84e+01
         912     3.01e-05     3.64e-03     7.87e-06     4.84e+01
         913     2.99e-05     3.63e-03     7.85e-06     4.84e+01
         914     2.97e-05     3.63e-03     7.82e-06     4.83e+01
         915     2.95e-05     3.62e-03     7.80e-06     4.83e+01
         916     2.94e-05     3.62e-03     7.78e-06     4.83e+01
         917     2.92e-05     3.61e-03     7.75e-06     4.83e+01
         918     2.90e-05     3.61e-03     7.73e-06     4.83e+01
         919     2.88e-05     3.60e-03     7.71e-06     4.83e+01
         920     2.86e-05     3.60e-03     7.69e-06     4.83e+01
         921     2.85e-05     3.59e-03     7.67e-06     4.83e+01
         922     2.83e-05     3.59e-03     7.64e-06     4.83e+01
         923     2.81e-05     3.58e-03     7.62e-06     4.83e+01
         924     2.79e-05     3.58e-03     7.60e-06     4.83e+01
         925     2.78e-05     3.57e-03     7.58e-06     4.82e+01
         926     2.76e-05     3.57e-03     7.56e-06     4.82e+01
         927     2.74e-05     3.56e-03     7.54e-06     4.82e+01
         928     2.73e-05     3.56e-03     7.52e-06     4.82e+01
         929     2.71e-05     3.55e-03     7.50e-06     4.82e+01
         930     2.69e-05     3.55e-03     7.48e-06     4.82e+01
         931     2.68e-05     3.55e-03     7.46e-06     4.82e+01
         932     2.66e-05     3.54e-03     7.44e-06     4.82e+01
         933     2.65e-05     3.54e-03     7.42e-06     4.82e+01
         934     2.63e-05     3.53e-03     7.40e-06     4.82e+01
         935     2.62e-05     3.53e-03     7.38e-06     4.82e+01
         936     2.60e-05     3.52e-03     7.36e-06     4.81e+01
         937     2.59e-05     3.52e-03     7.34e-06     4.81e+01
         938     2.57e-05     3.51e-03     7.32e-06     4.81e+01
         939     2.56e-05     3.51e-03     7.30e-06     4.81e+01
         940     2.54e-05     3.50e-03     7.28e-06     4.81e+01
         941     2.53e-05     3.50e-03     7.26e-06     4.81e+01
         942     2.51e-05     3.49e-03     7.24e-06     4.81e+01
         943     2.50e-05     3.49e-03     7.23e-06     4.81e+01
         944     2.49e-05     3.48e-03     7.21e-06     4.81e+01
         945     2.47e-05     3.48e-03     7.19e-06     4.81e+01
         946     2.46e-05     3.47e-03     7.17e-06     4.81e+01
         947     2.44e-05     3.47e-03     7.15e-06     4.80e+01
         948     2.43e-05     3.46e-03     7.14e-06     4.80e+01
         949     2.42e-05     3.46e-03     7.12e-06     4.80e+01
         950     2.40e-05     3.45e-03     7.10e-06     4.80e+01
         951     2.39e-05     3.45e-03     7.08e-06     4.80e+01
         952     2.38e-05     3.44e-03     7.07e-06     4.80e+01
         953     2.36e-05     3.44e-03     7.05e-06     4.80e+01
         954     2.35e-05     3.44e-03     7.03e-06     4.80e+01
         955     2.34e-05     3.43e-03     7.02e-06     4.80e+01
         956     2.33e-05     3.43e-03     7.00e-06     4.80e+01
         957     2.31e-05     3.42e-03     6.98e-06     4.80e+01
         958     2.30e-05     3.42e-03     6.97e-06     4.80e+01
         959     2.29e-05     3.41e-03     6.95e-06     4.79e+01
         960     2.28e-05     3.41e-03     6.94e-06     4.79e+01
         961     2.26e-05     3.40e-03     6.92e-06     4.79e+01
         962     2.25e-05     3.40e-03     6.90e-06     4.79e+01
         963     2.24e-05     3.39e-03     6.89e-06     4.79e+01
         964     2.23e-05     3.39e-03     6.87e-06     4.79e+01
         965     2.22e-05     3.38e-03     6.86e-06     4.79e+01
         966     2.21e-05     3.38e-03     6.84e-06     4.79e+01
         967     2.19e-05     3.37e-03     6.83e-06     4.79e+01
         968     2.18e-05     3.37e-03     6.81e-06     4.79e+01
         969     2.17e-05     3.37e-03     6.80e-06     4.79e+01
         970     2.16e-05     3.36e-03     6.78e-06     4.79e+01
         971     2.15e-05     3.36e-03     6.77e-06     4.78e+01
         972     2.14e-05     3.35e-03     6.75e-06     4.78e+01
         973     2.13e-05     3.35e-03     6.74e-06     4.78e+01
         974     2.12e-05     3.34e-03     6.73e-06     4.78e+01
         975     2.10e-05     3.34e-03     6.71e-06     4.78e+01
         976     2.09e-05     3.33e-03     6.70e-06     4.78e+01
         977     2.08e-05     3.33e-03     6.68e-06     4.78e+01
         978     2.07e-05     3.32e-03     6.67e-06     4.78e+01
         979     2.06e-05     3.32e-03     6.66e-06     4.78e+01
         980     2.05e-05     3.31e-03     6.64e-06     4.78e+01
         981     2.04e-05     3.31e-03     6.63e-06     4.78e+01
         982     2.03e-05     3.31e-03     6.62e-06     4.78e+01
         983     2.02e-05     3.30e-03     6.60e-06     4.78e+01
         984     2.01e-05     3.30e-03     6.59e-06     4.77e+01
         985     2.00e-05     3.29e-03     6.58e-06     4.77e+01
         986     1.99e-05     3.29e-03     6.56e-06     4.77e+01
         987     1.98e-05     3.28e-03     6.55e-06     4.77e+01
         988     1.97e-05     3.28e-03     6.54e-06     4.77e+01
         989     1.96e-05     3.27e-03     6.53e-06     4.77e+01
         990     1.95e-05     3.27e-03     6.51e-06     4.77e+01
         991     1.94e-05     3.27e-03     6.50e-06     4.77e+01
         992     1.93e-05     3.26e-03     6.49e-06     4.77e+01
         993     1.92e-05     3.26e-03     6.48e-06     4.77e+01
         994     1.91e-05     3.25e-03     6.47e-06     4.77e+01
         995     1.90e-05     3.25e-03     6.45e-06     4.77e+01
         996     1.89e-05     3.24e-03     6.44e-06     4.77e+01
         997     1.88e-05     3.24e-03     6.43e-06     4.76e+01
         998     1.87e-05     3.23e-03     6.42e-06     4.76e+01
         999     1.87e-05     3.23e-03     6.41e-06     4.76e+01
        1000     1.86e-05     3.23e-03     6.39e-06     4.76e+01

